Utilizing Time-Reversibility for Shock Capturing in Nonlinear Hyperbolic Conservation Laws

In this work, we introduce a novel approach to formulating an artificial viscosity for shock capturing in nonlinear hyperbolic systems by utilizing the property that the solutions of hyperbolic conservation laws are not reversible in time in the vicinity of shocks. The proposed approach does not require any additional governing equations or a priori knowledge of the hyperbolic system in question, is independent of the mesh and approximation order, and requires the use of only one tunable parameter. The primary novelty is that the resulting artificial viscosity is unique for each component of the conservation law which is advantageous for systems in which some components exhibit discontinuities while others do not. The efficacy of the method is shown in numerical experiments of multi-dimensional hyperbolic conservation laws such as nonlinear transport, Euler equations, and ideal magnetohydrodynamics using a high-order discontinuous spectral element method on unstructured grids.

==> figs/data/burgers_exact.csv <==
x,u
0,2.000352474
0.010002,2.015477398
0.020004001,2.030607203
0.030006001,2.045744252
0.040008002,2.060888146
0.050010002,2.076036399
0.060012002,2.091185703
0.070014003,2.106332954
0.080016003,2.121475718
0.090018004,2.136612221
0.100020004,2.151741139
0.110022004,2.166861386
0.120024005,2.181971979
0.130026005,2.197071961
0.140028006,2.212160371
0.150030006,2.227236235
0.160032006,2.24229856
0.170034007,2.257346328
0.180036007,2.272378497
0.190038008,2.287393998
0.200040008,2.302391733
0.210042008,2.317370572
0.220044009,2.332329349
0.230046009,2.347266862
0.24004801,2.362181868
0.25005001,2.37707308
0.26005201,2.391939165
0.270054011,2.406778736
0.280056011,2.421590353
0.290058012,2.436372515
0.300060012,2.451123656
0.310062012,2.465842142
0.320064013,2.480526259
0.330066013,2.495174213
0.340068014,2.50978412
0.350070014,2.524353997
0.360072014,2.538881757
0.370074015,2.553365195
0.380076015,2.567801979
0.390078016,2.582189641
0.400080016,2.596525558
0.410082016,2.610806943
0.420084017,2.625030822
0.430086017,2.639194021
0.440088018,2.653293141
0.450090018,2.667324533
0.460092018,2.681284272
0.470094019,2.695168124
0.480096019,2.708971511
0.49009802,2.722689464
0.50010002,1.263990941
0.51010202,1.277726259
0.520104021,1.291461577
0.530106021,1.305281287
0.540108022,1.319180507
0.550110022,1.333154733
0.560112022,1.347199801
0.570114023,1.361311845
0.580116023,1.37548727
0.590118024,1.389722726
0.600120024,1.404015081
0.610122024,1.418361401
0.620124025,1.432758934
0.630126025,1.447205089
0.640128026,1.461697427
0.650130026,1.476233642
0.660132026,1.490811555
0.670134027,1.505429098
0.680136027,1.520084311
0.690138028,1.534775327
0.700140028,1.549500369
0.710142028,1.564257739
0.720144029,1.579045818
0.730146029,1.593863051
0.74014803,1.608707951
0.75015003,1.623579089
0.76015203,1.638475089
0.770154031,1.653394626
0.780156031,1.668336423
0.790158032,1.683299245
0.800160032,1.698281896
0.810162032,1.71328322
0.820164033,1.728302091
0.830166033,1.743337418
0.840168034,1.758388136
0.850170034,1.77345321
0.860172034,1.788531626
0.870174035,1.803622395
0.880176035,1.818724547
0.890178036,1.833837128
0.900180036,1.848959192
0.910182036,1.864089771
0.920184037,1.879227801
0.930186037,1.894371963
0.940188038,1.909520433
0.950190038,1.924670631
0.960192038,1.939819241
0.970194039,1.954962819
0.980196039,1.970099025
0.99019804,1.985227933


==> figs/data/burgers_p14_5elems.csv <==
x,u,mu
0.001200748,2.002503177,1.21E-06
0.006272661,2.010575703,1.21E-06
0.015179342,2.025425092,1.21E-06
0.027558227,2.044860914,1.21E-06
0.042902783,2.06663532,1.21E-06
0.060584865,2.093094314,1.21E-06
0.079880591,2.123922053,1.21E-06
0.1,2.152008485,1.21E-06
0.120119409,2.18482385,1.21E-06
0.139415135,2.21169386,1.21E-06
0.157097217,2.24249325,1.21E-06
0.172441773,2.262802278,1.21E-06
0.184820658,2.284211274,1.21E-06
0.193727339,2.296591845,1.21E-06
0.198799252,2.306624831,1.21E-06
0.201200748,2.314004221,1.52E-05
0.206272661,2.319067109,1.52E-05
0.215179342,2.331206433,1.52E-05
0.227558227,2.351764676,1.52E-05
0.242902783,2.373155005,1.52E-05
0.260584865,2.401979864,1.52E-05
0.279880591,2.426984971,1.52E-05
0.3,2.461553606,1.52E-05
0.320119409,2.484440093,1.52E-05
0.339415135,2.520179805,1.52E-05
0.357097217,2.537947351,1.52E-05
0.372441773,2.564949741,1.52E-05
0.384820658,2.579822406,1.52E-05
0.393727339,2.594918803,1.52E-05
0.398799252,2.601594104,1.52E-05
0.401200748,2.601044573,7.99E-05
0.406272661,2.61440101,7.99E-05
0.415179342,2.624429289,7.99E-05
0.427558227,2.639002035,7.99E-05
0.442902783,2.667212653,7.99E-05
0.460584865,2.671320209,7.99E-05
0.479880591,2.605010627,7.99E-05
0.5,1.972267827,7.99E-05
0.520119409,1.379933426,7.99E-05
0.539415135,1.330695812,7.99E-05
0.557097217,1.329413258,7.99E-05
0.572441773,1.358543282,7.99E-05
0.584820658,1.378791441,7.99E-05
0.593727339,1.381957628,7.99E-05
0.598799252,1.391229802,7.99E-05
0.601200748,1.395157426,1.55E-05
0.606272661,1.4026084,1.15E-05
0.615179342,1.415712073,1.15E-05
0.627558227,1.43365188,1.15E-05
0.642902783,1.457410597,1.15E-05
0.660584865,1.484437087,1.15E-05
0.679880591,1.515572602,1.15E-05
0.7,1.546248703,1.15E-05
0.720119409,1.575944356,1.15E-05
0.739415135,1.604277592,1.15E-05
0.757097217,1.630757698,1.15E-05
0.772441773,1.653968948,1.15E-05
0.784820658,1.672576957,1.15E-05
0.793727339,1.686021587,1.15E-05
0.798799252,1.693359592,1.15E-05
0.801200748,1.6968214,5.10E-06
0.806272661,1.70471903,5.10E-06
0.815179342,1.71792685,5.10E-06
0.827558227,1.73728405,5.10E-06
0.842902783,1.760550713,5.10E-06
0.860584865,1.788295422,5.10E-06
0.879880591,1.818069508,5.10E-06
0.9,1.848992364,5.10E-06
0.920119409,1.879908572,5.10E-06
0.939415135,1.908087215,5.10E-06
0.957097217,1.936875749,5.10E-06
0.972441773,1.960826453,5.10E-06
0.984820658,1.976771148,5.10E-06
0.993727339,1.989888167,5.10E-06
0.998799252,1.998354691,5.10E-06


==> figs/data/burgers_p4_15elems.csv <==
x,u,mu
0.003127338,2.004691534,1.43E-06
0.015384356,2.023280877,1.43E-06
0.033333333,2.050500192,1.43E-06
0.05128231,2.077709733,1.43E-06
0.063539328,2.096281456,1.43E-06
0.069794005,2.105754428,1.47E-06
0.082051023,2.124321899,1.47E-06
0.1,2.151488376,1.47E-06
0.117948977,2.17861268,1.47E-06
0.130205995,2.197122675,1.47E-06
0.136460672,2.206572226,1.39E-06
0.14871769,2.225039237,1.39E-06
0.166666667,2.252034799,1.39E-06
0.184615644,2.279045901,1.39E-06
0.196872662,2.297464793,1.39E-06
0.203127338,2.30684452,1.91E-06
0.215384356,2.325106952,1.91E-06
0.233333333,2.352289075,1.91E-06
0.25128231,2.379177114,1.91E-06
0.263539328,2.397402138,1.91E-06
0.269794005,2.406779955,1.92E-06
0.282051023,2.42517299,1.92E-06
0.3,2.451734872,1.92E-06
0.317948977,2.478278334,1.92E-06
0.330205995,2.496766374,1.92E-06
0.336460672,2.506653699,5.58E-06
0.34871769,2.52370095,5.58E-06
0.366666667,2.551209667,5.58E-06
0.384615644,2.580081863,5.58E-06
0.396872662,2.597841288,5.58E-06
0.403127338,2.61038809,2.61E-05
0.415384356,2.625781485,2.61E-05
0.433333333,2.657341257,2.61E-05
0.45128231,2.675395208,2.61E-05
0.463539328,2.681225855,2.61E-05
0.469794005,2.665591324,6.86E-05
0.482051023,2.518453747,6.86E-05
0.5,1.965929505,6.86E-05
0.517948977,1.465684207,6.86E-05
0.530205995,1.345503412,6.86E-05
0.536460672,1.333174972,2.15E-05
0.54871769,1.327481019,2.15E-05
0.566666667,1.352555623,2.15E-05
0.584615644,1.381702854,2.15E-05
0.596872662,1.398651064,2.15E-05
0.603127338,1.407002722,8.73E-07
0.615384356,1.425294644,8.73E-07
0.633333333,1.451663597,8.73E-07
0.65128231,1.477519316,8.73E-07
0.663539328,1.495546953,8.73E-07
0.669794005,1.504862351,9.94E-07
0.682051023,1.522609252,9.94E-07
0.7,1.549085444,9.94E-07
0.717948977,1.575617092,9.94E-07
0.730205995,1.593698756,9.94E-07
0.736460672,1.602999413,1.42E-06
0.74871769,1.621259501,1.42E-06
0.766666667,1.647964654,1.42E-06
0.784615644,1.674783355,1.42E-06
0.796872662,1.69314524,1.42E-06
0.803127338,1.702506092,2.64E-06
0.815384356,1.72089123,2.64E-06
0.833333333,1.747880539,2.64E-06
0.85128231,1.77490536,2.64E-06
0.863539328,1.793383541,2.64E-06
0.869794005,1.802826493,1.21E-06
0.882051023,1.821337011,1.21E-06
0.9,1.848460529,1.21E-06
0.917948977,1.875613683,1.21E-06
0.930205995,1.894169579,1.21E-06
0.936460672,1.903640069,6.86E-07
0.94871769,1.922204866,6.86E-07
0.966666667,1.949407334,6.86E-07
0.984615644,1.976619295,6.86E-07
0.996872662,1.995205347,6.86E-07


==> figs/data/onera_cp_x0p65.csv <==
x,cp
0,0.689828214
0.008503963,-0.273147786
0.016024761,-0.613639786
0.031754012,-1.125969786
0.036554998,-1.151913786
0.056240722,-1.113373786
0.063013641,-1.097671786
0.077430604,-1.068061786
0.085870144,-1.053887786
0.101460743,-1.028547786
0.110785412,-1.016081786
0.133085908,-0.992361786
0.143347525,-0.981353786
0.158489958,-0.886363786
0.173009159,-0.750983786
0.187200639,-0.633603786
0.197874009,-0.620518979
0.215592,-0.619341786
0.225765385,-0.625811786
0.242750903,-0.630321786
0.249495812,-0.635029786
0.266093387,-0.639443786
0.276950225,-0.647431786
0.296833422,-0.664493786
0.30115683,-0.668189786
0.321159071,-0.684605786
0.332237192,-0.695079786
0.350065824,-0.704393786
0.356513823,-0.713109786
0.372037198,-0.729681786
0.381730204,-0.735869786
0.398652699,-0.748259786
0.409265847,-0.757673786
0.426604297,-0.770797786
0.439110949,-0.775753786
0.449158287,-0.783281786
0.463891768,-0.733407786
0.481682586,-0.600119786
0.491878379,-0.432057786
0.506709896,-0.190969786
0.515555587,-0.195759786
0.52927509,-0.199221786
0.542640262,-0.186901786
0.557145458,-0.178113786
0.567776813,-0.172685786
0.578311532,-0.158601786
0.596890843,-0.152223786
0.60948993,-0.148423786
0.619670317,-0.146095786
0.630641999,-0.135067786
0.645347469,-0.124845786
0.66174757,-0.112497786
0.669940618,-0.106093786
0.68674687,-0.093863786
0.697362819,-0.086105786
0.714799305,-0.074549786
0.728244307,-0.062527786
0.744000168,-0.051141786
0.756758914,-0.041967786
0.77013389,-0.031807786
0.779713453,-0.024591786
0.790119324,-0.016471786
0.805258956,-0.004591786
0.819768354,0.008148214
0.830748438,0.018268214
0.849361362,0.037008214
0.856952186,0.045328214
0.871895745,0.063388214
0.883632111,0.078948214
0.897287191,0.098228214
0.908449343,0.115848214
0.92927509,0.152868214
0.939148763,0.171908214
0.954428447,0.203248214
0.955520854,0.205668214
0.974189799,0.252928214
0.985253914,0.293528214
1.000001401,0.410228214
0.988853253,0.303508214
0.974189799,0.243468214
0.963713902,0.213588214
0.954428447,0.190688214
0.943980561,0.167108214
0.92927509,0.137108214
0.917090558,0.113448214
0.897287191,0.079628214
0.887945716,0.065608214
0.871895745,0.043808214
0.861980057,0.031428214
0.849361362,0.017608214
0.836644632,0.004648214
0.819768354,-0.010751786
0.809054368,-0.019851786
0.790119324,-0.034145786
0.786533991,-0.036855786
0.77013389,-0.048933786
0.75680093,-0.058231786
0.744000168,-0.067515786
0.732403854,-0.076259786
0.714799305,-0.089971786
0.70007983,-0.101457786
0.68674687,-0.112087786
0.675766785,-0.120855786
0.66174757,-0.132241786
0.651215652,-0.141859786
0.630641999,-0.160461786
0.629157447,-0.161783786
0.60948993,-0.178761786
0.599102266,-0.187495786
0.578311532,-0.205189786
0.578051035,-0.205415786
0.557145458,-0.224341786
0.54669337,-0.233067786
0.52927509,-0.247873786
0.523243046,-0.252725786
0.506709896,-0.264177786
0.496351643,-0.269019786
0.481682586,-0.275385786
0.467818829,-0.280919786
0.449158287,-0.287067786
0.44809249,-0.287283786
0.426604297,-0.288233786
0.414397356,-0.286979786
0.398652699,-0.284631786
0.388188006,-0.281905786
0.372037198,-0.275973786
0.364366544,-0.272279786
0.350065824,-0.265289786
0.338948489,-0.259569786
0.321159071,-0.249597786
0.310184589,-0.243055786
0.296833422,-0.234659786
0.2806448,-0.224627786
0.266093387,-0.215397786
0.255548864,-0.208517786
0.242750903,-0.200433786
0.226552478,-0.190325786
0.215592,-0.183639786
0.206812134,-0.178861786
0.187200639,-0.165505786
0.175898434,-0.157425786
0.158489958,-0.147453786
0.152083975,-0.142739786
0.133085908,-0.126059786
0.121383155,-0.116607786
0.101460743,-0.095347786
0.094738243,-0.087607786
0.077430604,-0.067825786
0.067589143,-0.053897786
0.056240722,-0.052827786
0.044245259,-0.051883786
0.031754012,-0.047915786
0.020514832,0.058268214
0.008503963,0.408588214
0.001459343,0.714528214


==> figs/data/onera_refdata_x0p65.csv <==
x,cp
0.10029,-1.031
0.15032,-0.941
0.20029,-0.544
0.25024,-0.594
0.30008,-0.632
0.35024,-0.664
0.40037,-0.692
0.4501,-0.725
0.50024,-0.301
0.55042,-0.236
0.60071,-0.205
0.65026,-0.164
0.71034,-0.121
0.78008,-5.20E-02
0.85001,3.20E-02
0.92012,0.123
0.98611,0.227
0.94999,0.157
0.81986,-1.60E-02
0.67008,-0.143
0.57033,-0.213
0.47037,-0.279
0.37009,-0.27
0.2701,-0.196
0.1701,-0.121
5.02E-02,-9.00E-03
2.01E-02,2.60E-02
5.91E-03,0.59
4.20E-04,0.752
2.22E-03,0.325
9.14E-03,-0.324
2.04E-02,-0.918
3.51E-02,-1.181
6.02E-02,-1.14


==> figs/data/osher_p0_2000.csv <==
x,d,u,p
-4.9953,3.8571,2.6294,10.333
-4.9902,3.8571,2.6294,10.333
-4.9852,3.8571,2.6294,10.333
-4.9802,3.8571,2.6294,10.333
-4.9752,3.8571,2.6294,10.333
-4.9703,3.8571,2.6294,10.333
-4.9653,3.8571,2.6294,10.333
-4.9603,3.8571,2.6294,10.333
-4.9553,3.8571,2.6294,10.333
-4.9502,3.8571,2.6294,10.333
-4.9452,3.8571,2.6294,10.333
-4.9402,3.8571,2.6294,10.333
-4.9352,3.8571,2.6294,10.333
-4.9303,3.8571,2.6294,10.333
-4.9253,3.8571,2.6294,10.333
-4.9203,3.8571,2.6294,10.333
-4.9153,3.8571,2.6294,10.333
-4.9102,3.8571,2.6294,10.333
-4.9052,3.8571,2.6294,10.333
-4.9002,3.8571,2.6294,10.333
-4.8952,3.8571,2.6294,10.333
-4.8902,3.8571,2.6294,10.333
-4.8853,3.8571,2.6294,10.333
-4.8803,3.8571,2.6294,10.333
-4.8753,3.8571,2.6294,10.333
-4.8703,3.8571,2.6294,10.333
-4.8652,3.8571,2.6294,10.333
-4.8602,3.8571,2.6294,10.333
-4.8552,3.8571,2.6294,10.333
-4.8502,3.8571,2.6294,10.333
-4.8453,3.8571,2.6294,10.333
-4.8403,3.8571,2.6294,10.333
-4.8353,3.8571,2.6294,10.333
-4.8303,3.8571,2.6294,10.333
-4.8252,3.8571,2.6294,10.333
-4.8202,3.8571,2.6294,10.333
-4.8152,3.8571,2.6294,10.333
-4.8102,3.8571,2.6294,10.333
-4.8053,3.8571,2.6294,10.333
-4.8003,3.8571,2.6294,10.333
-4.7953,3.8571,2.6294,10.333
-4.7903,3.8571,2.6294,10.333
-4.7852,3.8571,2.6294,10.333
-4.7802,3.8571,2.6294,10.333
-4.7752,3.8571,2.6294,10.333
-4.7702,3.8571,2.6294,10.333
-4.7652,3.8571,2.6294,10.333
-4.7603,3.8571,2.6294,10.333
-4.7553,3.8571,2.6294,10.333
-4.7503,3.8571,2.6294,10.333
-4.7453,3.8571,2.6294,10.333
-4.7402,3.8571,2.6294,10.333
-4.7352,3.8571,2.6294,10.333
-4.7302,3.8571,2.6294,10.333
-4.7252,3.8571,2.6294,10.333
-4.7203,3.8571,2.6294,10.333
-4.7153,3.8571,2.6294,10.333
-4.7103,3.8571,2.6294,10.333
-4.7053,3.8571,2.6294,10.333
-4.7002,3.8571,2.6294,10.333
-4.6952,3.8571,2.6294,10.333
-4.6902,3.8571,2.6294,10.333
-4.6852,3.8571,2.6294,10.333
-4.6803,3.8571,2.6294,10.333
-4.6753,3.8571,2.6294,10.333
-4.6703,3.8571,2.6294,10.333
-4.6653,3.8571,2.6294,10.333
-4.6602,3.8571,2.6294,10.333
-4.6552,3.8571,2.6294,10.333
-4.6502,3.8571,2.6294,10.333
-4.6452,3.8571,2.6294,10.333
-4.6402,3.8571,2.6294,10.333
-4.6353,3.8571,2.6294,10.333
-4.6303,3.8571,2.6294,10.333
-4.6253,3.8571,2.6294,10.333
-4.6203,3.8571,2.6294,10.333
-4.6152,3.8571,2.6294,10.333
-4.6102,3.8571,2.6294,10.333
-4.6052,3.8571,2.6294,10.333
-4.6002,3.8571,2.6294,10.333
-4.5953,3.8571,2.6294,10.333
-4.5903,3.8571,2.6294,10.333
-4.5853,3.8571,2.6294,10.333
-4.5803,3.8571,2.6294,10.333
-4.5752,3.8571,2.6294,10.333
-4.5702,3.8571,2.6294,10.333
-4.5652,3.8571,2.6294,10.333
-4.5602,3.8571,2.6294,10.333
-4.5553,3.8571,2.6294,10.333
-4.5503,3.8571,2.6294,10.333
-4.5453,3.8571,2.6294,10.333
-4.5403,3.8571,2.6294,10.333
-4.5352,3.8571,2.6294,10.333
-4.5302,3.8571,2.6294,10.333
-4.5252,3.8571,2.6294,10.333
-4.5202,3.8571,2.6294,10.333
-4.5152,3.8571,2.6294,10.333
-4.5103,3.8571,2.6294,10.333
-4.5053,3.8571,2.6294,10.333
-4.5003,3.8571,2.6294,10.333
-4.4953,3.8571,2.6294,10.333
-4.4902,3.8571,2.6294,10.333
-4.4852,3.8571,2.6294,10.333
-4.4802,3.8571,2.6294,10.333
-4.4752,3.8571,2.6294,10.333
-4.4703,3.8571,2.6294,10.333
-4.4653,3.8571,2.6294,10.333
-4.4603,3.8571,2.6294,10.333
-4.4553,3.8571,2.6294,10.333
-4.4502,3.8571,2.6294,10.333
-4.4452,3.8571,2.6294,10.333
-4.4402,3.8571,2.6294,10.333
-4.4352,3.8571,2.6294,10.333
-4.4303,3.8571,2.6294,10.333
-4.4253,3.8571,2.6294,10.333
-4.4203,3.8571,2.6294,10.333
-4.4153,3.8571,2.6294,10.333
-4.4102,3.8571,2.6294,10.333
-4.4052,3.8571,2.6294,10.333
-4.4002,3.8571,2.6294,10.333
-4.3952,3.8571,2.6294,10.333
-4.3902,3.8571,2.6294,10.333
-4.3853,3.8571,2.6294,10.333
-4.3803,3.8571,2.6294,10.333
-4.3753,3.8571,2.6294,10.333
-4.3703,3.8571,2.6294,10.333
-4.3652,3.8571,2.6294,10.333
-4.3602,3.8571,2.6294,10.333
-4.3552,3.8571,2.6294,10.333
-4.3502,3.8571,2.6294,10.333
-4.3453,3.8571,2.6294,10.333
-4.3403,3.8571,2.6294,10.333
-4.3353,3.8571,2.6294,10.333
-4.3303,3.8571,2.6294,10.333
-4.3252,3.8571,2.6294,10.333
-4.3202,3.8571,2.6294,10.333
-4.3152,3.8571,2.6294,10.333
-4.3102,3.8571,2.6294,10.333
-4.3053,3.8571,2.6294,10.333
-4.3003,3.8571,2.6294,10.333
-4.2953,3.8571,2.6294,10.333
-4.2903,3.8571,2.6294,10.333
-4.2852,3.8571,2.6294,10.333
-4.2802,3.8571,2.6294,10.333
-4.2752,3.8571,2.6294,10.333
-4.2702,3.8571,2.6294,10.333
-4.2652,3.8571,2.6294,10.333
-4.2603,3.8571,2.6294,10.333
-4.2553,3.8571,2.6294,10.333
-4.2503,3.8571,2.6294,10.333
-4.2453,3.8571,2.6294,10.333
-4.2402,3.8571,2.6294,10.333
-4.2352,3.8571,2.6294,10.333
-4.2302,3.8571,2.6294,10.333
-4.2252,3.8571,2.6294,10.333
-4.2203,3.8571,2.6294,10.333
-4.2153,3.8571,2.6294,10.333
-4.2103,3.8571,2.6294,10.333
-4.2053,3.8571,2.6294,10.333
-4.2002,3.8571,2.6294,10.333
-4.1952,3.8571,2.6294,10.333
-4.1902,3.8571,2.6294,10.333
-4.1852,3.8571,2.6294,10.333
-4.1803,3.8571,2.6294,10.333
-4.1753,3.8571,2.6294,10.333
-4.1703,3.8571,2.6294,10.333
-4.1653,3.8571,2.6294,10.333
-4.1602,3.8571,2.6294,10.333
-4.1552,3.8571,2.6294,10.333
-4.1502,3.8571,2.6294,10.333
-4.1452,3.8571,2.6294,10.333
-4.1402,3.8571,2.6294,10.333
-4.1353,3.8571,2.6294,10.333
-4.1303,3.8571,2.6294,10.333
-4.1253,3.8571,2.6294,10.333
-4.1203,3.8571,2.6294,10.333
-4.1152,3.8571,2.6294,10.333
-4.1102,3.8571,2.6294,10.333
-4.1052,3.8571,2.6294,10.333
-4.1002,3.8571,2.6294,10.333
-4.0953,3.8571,2.6294,10.333
-4.0903,3.8571,2.6294,10.333
-4.0853,3.8571,2.6294,10.333
-4.0803,3.8571,2.6294,10.333
-4.0752,3.8571,2.6294,10.333
-4.0702,3.8571,2.6294,10.333
-4.0652,3.8571,2.6294,10.333
-4.0602,3.8571,2.6294,10.333
-4.0553,3.8571,2.6294,10.333
-4.0503,3.8571,2.6294,10.333
-4.0453,3.8571,2.6294,10.333
-4.0403,3.8571,2.6294,10.333
-4.0352,3.8571,2.6294,10.333
-4.0302,3.8571,2.6294,10.333
-4.0252,3.8571,2.6294,10.333
-4.0202,3.8571,2.6294,10.333
-4.0152,3.8571,2.6294,10.333
-4.0103,3.8571,2.6294,10.333
-4.0053,3.8571,2.6294,10.333
-4.0003,3.8571,2.6294,10.333
-3.9952,3.8571,2.6294,10.333
-3.9903,3.8571,2.6294,10.333
-3.9853,3.8571,2.6294,10.333
-3.9802,3.8571,2.6294,10.333
-3.9752,3.8571,2.6294,10.333
-3.9703,3.8571,2.6294,10.333
-3.9653,3.8571,2.6294,10.333
-3.9602,3.8571,2.6294,10.333
-3.9552,3.8571,2.6294,10.333
-3.9503,3.8571,2.6294,10.333
-3.9453,3.8571,2.6294,10.333
-3.9402,3.8571,2.6294,10.333
-3.9352,3.8571,2.6294,10.333
-3.9303,3.8571,2.6294,10.333
-3.9253,3.8571,2.6294,10.333
-3.9202,3.8571,2.6294,10.333
-3.9152,3.8571,2.6294,10.333
-3.9103,3.8571,2.6294,10.333
-3.9053,3.8571,2.6294,10.333
-3.9003,3.8571,2.6294,10.333
-3.8952,3.8571,2.6294,10.333
-3.8902,3.8571,2.6294,10.333
-3.8853,3.8571,2.6294,10.333
-3.8803,3.8571,2.6294,10.333
-3.8752,3.8571,2.6294,10.333
-3.8702,3.8571,2.6294,10.333
-3.8653,3.8571,2.6294,10.333
-3.8603,3.8571,2.6294,10.333
-3.8552,3.8571,2.6294,10.333
-3.8502,3.8571,2.6294,10.333
-3.8453,3.8571,2.6294,10.333
-3.8403,3.8571,2.6294,10.333
-3.8352,3.8571,2.6294,10.333
-3.8302,3.8571,2.6294,10.333
-3.8253,3.8571,2.6294,10.333
-3.8203,3.8571,2.6294,10.333
-3.8152,3.8571,2.6294,10.333
-3.8102,3.8571,2.6294,10.333
-3.8053,3.8571,2.6294,10.333
-3.8003,3.8571,2.6294,10.333
-3.7952,3.8571,2.6294,10.333
-3.7902,3.8571,2.6294,10.333
-3.7853,3.8571,2.6294,10.333
-3.7803,3.8571,2.6294,10.333
-3.7753,3.8571,2.6294,10.333
-3.7702,3.8571,2.6294,10.333
-3.7652,3.8571,2.6294,10.333
-3.7603,3.8571,2.6294,10.333
-3.7553,3.8571,2.6294,10.333
-3.7502,3.8571,2.6294,10.333
-3.7452,3.8571,2.6294,10.333
-3.7403,3.8571,2.6294,10.333
-3.7353,3.8571,2.6294,10.333
-3.7302,3.8571,2.6294,10.333
-3.7252,3.8571,2.6294,10.333
-3.7203,3.8571,2.6294,10.333
-3.7153,3.8571,2.6294,10.333
-3.7102,3.8571,2.6294,10.333
-3.7052,3.8571,2.6294,10.333
-3.7003,3.8571,2.6294,10.333
-3.6953,3.8571,2.6294,10.333
-3.6902,3.8571,2.6294,10.333
-3.6852,3.8571,2.6294,10.333
-3.6803,3.8571,2.6294,10.333
-3.6753,3.8571,2.6294,10.333
-3.6702,3.8571,2.6294,10.333
-3.6652,3.8571,2.6294,10.333
-3.6603,3.8571,2.6294,10.333
-3.6553,3.8571,2.6294,10.333
-3.6503,3.8571,2.6294,10.333
-3.6452,3.8571,2.6294,10.333
-3.6402,3.8571,2.6294,10.333
-3.6353,3.8571,2.6294,10.333
-3.6303,3.8571,2.6294,10.333
-3.6252,3.8571,2.6294,10.333
-3.6202,3.8571,2.6294,10.333
-3.6153,3.8571,2.6294,10.333
-3.6103,3.8571,2.6294,10.333
-3.6052,3.8571,2.6294,10.333
-3.6002,3.8571,2.6294,10.333
-3.5953,3.8571,2.6294,10.333
-3.5903,3.8571,2.6294,10.333
-3.5852,3.8571,2.6294,10.333
-3.5802,3.8571,2.6294,10.333
-3.5753,3.8571,2.6294,10.333
-3.5703,3.8571,2.6294,10.333
-3.5652,3.8571,2.6294,10.333
-3.5602,3.8571,2.6294,10.333
-3.5553,3.8571,2.6294,10.333
-3.5503,3.8571,2.6294,10.333
-3.5452,3.8571,2.6294,10.333
-3.5402,3.8571,2.6294,10.333
-3.5353,3.8571,2.6294,10.333
-3.5303,3.8571,2.6294,10.333
-3.5253,3.8571,2.6294,10.333
-3.5202,3.8571,2.6294,10.333
-3.5152,3.8571,2.6294,10.333
-3.5103,3.8571,2.6294,10.333
-3.5053,3.8571,2.6294,10.333
-3.5002,3.8571,2.6294,10.333
-3.4952,3.8571,2.6294,10.333
-3.4903,3.8571,2.6294,10.333
-3.4853,3.8571,2.6294,10.333
-3.4802,3.8571,2.6294,10.333
-3.4752,3.8571,2.6294,10.333
-3.4703,3.8571,2.6294,10.333
-3.4653,3.8571,2.6294,10.333
-3.4602,3.8571,2.6294,10.333
-3.4552,3.8571,2.6294,10.333
-3.4503,3.8571,2.6294,10.333
-3.4453,3.8571,2.6294,10.333
-3.4402,3.8571,2.6294,10.333
-3.4352,3.8571,2.6294,10.333
-3.4303,3.8571,2.6294,10.333
-3.4253,3.8571,2.6294,10.333
-3.4202,3.8571,2.6294,10.333
-3.4152,3.8571,2.6294,10.333
-3.4103,3.8571,2.6294,10.333
-3.4053,3.8571,2.6294,10.333
-3.4003,3.8571,2.6294,10.333
-3.3952,3.8571,2.6294,10.333
-3.3902,3.8571,2.6294,10.333
-3.3853,3.8571,2.6294,10.333
-3.3803,3.8571,2.6294,10.333
-3.3752,3.8571,2.6294,10.333
-3.3702,3.8571,2.6294,10.333
-3.3653,3.8571,2.6294,10.333
-3.3603,3.8571,2.6294,10.333
-3.3552,3.8571,2.6294,10.333
-3.3502,3.8571,2.6294,10.333
-3.3453,3.8571,2.6294,10.333
-3.3403,3.8571,2.6294,10.333
-3.3352,3.8571,2.6294,10.333
-3.3302,3.8571,2.6294,10.333
-3.3253,3.8571,2.6294,10.333
-3.3203,3.8571,2.6294,10.333
-3.3152,3.8571,2.6294,10.333
-3.3102,3.8571,2.6294,10.333
-3.3053,3.8571,2.6294,10.333
-3.3003,3.8571,2.6294,10.333
-3.2952,3.8571,2.6294,10.333
-3.2902,3.8571,2.6294,10.333
-3.2853,3.8571,2.6294,10.333
-3.2803,3.8571,2.6294,10.333
-3.2753,3.8571,2.6294,10.333
-3.2702,3.8571,2.6294,10.333
-3.2652,3.8571,2.6294,10.333
-3.2603,3.8571,2.6294,10.333
-3.2553,3.8571,2.6294,10.333
-3.2502,3.8571,2.6294,10.333
-3.2452,3.8571,2.6294,10.333
-3.2403,3.8571,2.6294,10.333
-3.2353,3.8571,2.6294,10.333
-3.2302,3.8571,2.6294,10.333
-3.2252,3.8571,2.6294,10.333
-3.2203,3.8571,2.6294,10.333
-3.2153,3.8571,2.6294,10.333
-3.2102,3.8571,2.6294,10.333
-3.2052,3.8571,2.6294,10.333
-3.2003,3.8571,2.6294,10.333
-3.1953,3.8571,2.6294,10.333
-3.1902,3.8571,2.6294,10.333
-3.1852,3.8571,2.6294,10.333
-3.1803,3.8571,2.6294,10.333
-3.1753,3.8571,2.6294,10.333
-3.1702,3.8571,2.6294,10.333
-3.1652,3.8571,2.6294,10.333
-3.1603,3.8571,2.6294,10.333
-3.1553,3.8571,2.6294,10.333
-3.1503,3.8571,2.6294,10.333
-3.1452,3.8571,2.6294,10.333
-3.1402,3.8571,2.6294,10.333
-3.1353,3.8571,2.6294,10.333
-3.1303,3.8571,2.6294,10.333
-3.1252,3.8571,2.6294,10.333
-3.1202,3.8571,2.6294,10.333
-3.1153,3.8571,2.6294,10.333
-3.1103,3.8571,2.6294,10.333
-3.1052,3.8571,2.6294,10.333
-3.1002,3.8571,2.6294,10.333
-3.0953,3.8571,2.6294,10.333
-3.0903,3.8571,2.6294,10.333
-3.0852,3.8571,2.6294,10.333
-3.0802,3.8571,2.6294,10.333
-3.0753,3.8571,2.6294,10.333
-3.0703,3.8571,2.6294,10.333
-3.0652,3.8571,2.6294,10.333
-3.0602,3.8571,2.6294,10.333
-3.0553,3.8571,2.6294,10.333
-3.0503,3.8571,2.6294,10.333
-3.0452,3.8571,2.6294,10.333
-3.0402,3.8571,2.6294,10.333
-3.0353,3.8571,2.6294,10.333
-3.0303,3.8571,2.6294,10.333
-3.0253,3.8571,2.6294,10.333
-3.0202,3.8571,2.6294,10.333
-3.0152,3.8571,2.6294,10.333
-3.0103,3.8571,2.6294,10.333
-3.0053,3.8571,2.6294,10.333
-3.0002,3.8571,2.6294,10.333
-2.9952,3.8571,2.6294,10.333
-2.9903,3.8571,2.6294,10.333
-2.9853,3.8571,2.6294,10.333
-2.9802,3.8571,2.6294,10.333
-2.9752,3.8571,2.6294,10.333
-2.9703,3.8571,2.6294,10.333
-2.9653,3.8571,2.6294,10.333
-2.9602,3.8571,2.6294,10.333
-2.9552,3.8571,2.6294,10.333
-2.9503,3.8571,2.6294,10.333
-2.9453,3.8571,2.6294,10.333
-2.9402,3.8571,2.6294,10.333
-2.9352,3.8571,2.6294,10.333
-2.9303,3.8571,2.6294,10.333
-2.9253,3.8571,2.6294,10.333
-2.9202,3.8571,2.6294,10.333
-2.9152,3.8571,2.6294,10.333
-2.9103,3.8571,2.6294,10.333
-2.9053,3.8571,2.6294,10.333
-2.9003,3.8571,2.6294,10.333
-2.8952,3.8571,2.6294,10.333
-2.8902,3.8571,2.6294,10.333
-2.8853,3.8571,2.6294,10.333
-2.8803,3.8571,2.6294,10.333
-2.8752,3.8571,2.6294,10.333
-2.8702,3.8571,2.6294,10.333
-2.8653,3.8571,2.6294,10.333
-2.8603,3.8571,2.6294,10.333
-2.8552,3.8571,2.6294,10.333
-2.8502,3.8571,2.6294,10.333
-2.8453,3.8571,2.6294,10.333
-2.8403,3.8571,2.6294,10.333
-2.8352,3.8571,2.6294,10.333
-2.8302,3.8571,2.6294,10.333
-2.8253,3.857,2.6294,10.333
-2.8203,3.8569,2.6295,10.333
-2.8152,3.8568,2.6295,10.332
-2.8102,3.8566,2.6297,10.331
-2.8053,3.8562,2.6298,10.33
-2.8003,3.8557,2.6301,10.328
-2.7952,3.8551,2.6304,10.326
-2.7902,3.8542,2.6309,10.322
-2.7853,3.853,2.6314,10.318
-2.7803,3.8516,2.6321,10.313
-2.7753,3.85,2.633,10.307
-2.7702,3.8481,2.6339,10.299
-2.7652,3.8459,2.635,10.291
-2.7603,3.8434,2.6363,10.282
-2.7553,3.8407,2.6376,10.272
-2.7502,3.8379,2.6391,10.261
-2.7452,3.8348,2.6406,10.25
-2.7403,3.8315,2.6423,10.237
-2.7353,3.8282,2.644,10.225
-2.7302,3.8246,2.6457,10.212
-2.7252,3.821,2.6476,10.198
-2.7203,3.8173,2.6495,10.184
-2.7153,3.8135,2.6514,10.17
-2.7102,3.8096,2.6534,10.155
-2.7052,3.8057,2.6554,10.141
-2.7003,3.8017,2.6574,10.126
-2.6953,3.7976,2.6594,10.111
-2.6902,3.7936,2.6615,10.096
-2.6852,3.7895,2.6636,10.08
-2.6803,3.7853,2.6657,10.065
-2.6753,3.7812,2.6678,10.05
-2.6702,3.777,2.6699,10.034
-2.6652,3.7728,2.6721,10.019
-2.6603,3.7686,2.6742,10.003
-2.6553,3.7644,2.6764,9.9873
-2.6503,3.7602,2.6785,9.9716
-2.6452,3.756,2.6807,9.956
-2.6402,3.7518,2.6829,9.9403
-2.6353,3.7475,2.685,9.9246
-2.6303,3.7433,2.6872,9.909
-2.6252,3.7391,2.6894,9.8934
-2.6202,3.7349,2.6915,9.8778
-2.6153,3.7307,2.6937,9.8622
-2.6103,3.7265,2.6959,9.8467
-2.6052,3.7223,2.698,9.8312
-2.6002,3.7182,2.7002,9.8159
-2.5953,3.714,2.7023,9.8005
-2.5903,3.7099,2.7045,9.7853
-2.5852,3.7058,2.7066,9.7702
-2.5802,3.7018,2.7087,9.7553
-2.5753,3.698,2.7106,9.7416
-2.5703,3.7018,2.7086,9.7556
-2.5652,3.8323,2.6418,10.241
-2.5602,4.0549,2.5318,11.084
-2.5553,4.0757,2.5219,11.163
-2.5503,4.0775,2.521,11.17
-2.5452,4.0785,2.5205,11.174
-2.5402,4.0791,2.5202,11.177
-2.5353,4.0795,2.52,11.178
-2.5303,4.0797,2.5199,11.179
-2.5253,4.0797,2.5199,11.179
-2.5202,4.0795,2.52,11.178
-2.5152,4.0792,2.5202,11.177
-2.5103,4.0787,2.5204,11.175
-2.5053,4.0781,2.5207,11.173
-2.5002,4.0773,2.5211,11.17
-2.4952,4.0765,2.5215,11.166
-2.4903,4.0755,2.5219,11.163
-2.4853,4.0745,2.5224,11.159
-2.4802,4.0734,2.523,11.154
-2.4752,4.0721,2.5236,11.15
-2.4703,4.0708,2.5242,11.145
-2.4653,4.0695,2.5248,11.14
-2.4602,4.068,2.5255,11.134
-2.4552,4.0665,2.5263,11.128
-2.4503,4.0649,2.527,11.122
-2.4453,4.0633,2.5278,11.116
-2.4402,4.0616,2.5286,11.109
-2.4352,4.0599,2.5295,11.103
-2.4303,4.0581,2.5303,11.096
-2.4253,4.0562,2.5312,11.089
-2.4202,4.0543,2.5321,11.082
-2.4152,4.0524,2.5331,11.074
-2.4103,4.0504,2.534,11.067
-2.4053,4.0484,2.535,11.059
-2.4003,4.0463,2.536,11.051
-2.3952,4.0442,2.537,11.043
-2.3902,4.0421,2.5381,11.035
-2.3853,4.0399,2.5391,11.026
-2.3803,4.0377,2.5402,11.018
-2.3752,4.0354,2.5413,11.009
-2.3702,4.0332,2.5424,11.001
-2.3653,4.0309,2.5435,10.992
-2.3603,4.0285,2.5446,10.983
-2.3552,4.0262,2.5458,10.974
-2.3502,4.0238,2.5469,10.965
-2.3453,4.0214,2.5481,10.956
-2.3403,4.0189,2.5493,10.946
-2.3352,4.0165,2.5505,10.937
-2.3302,4.014,2.5517,10.928
-2.3253,4.0115,2.5529,10.918
-2.3203,4.0089,2.5541,10.908
-2.3152,4.0064,2.5554,10.899
-2.3102,4.0038,2.5566,10.889
-2.3053,4.0012,2.5579,10.879
-2.3003,3.9986,2.5592,10.869
-2.2952,3.9959,2.5605,10.859
-2.2902,3.9933,2.5618,10.849
-2.2853,3.9906,2.5631,10.839
-2.2803,3.9879,2.5644,10.828
-2.2753,3.9852,2.5657,10.818
-2.2702,3.9825,2.5671,10.808
-2.2652,3.9797,2.5684,10.797
-2.2603,3.977,2.5697,10.787
-2.2553,3.9742,2.5711,10.776
-2.2502,3.9714,2.5725,10.766
-2.2452,3.9686,2.5738,10.755
-2.2403,3.9658,2.5752,10.744
-2.2353,3.963,2.5766,10.734
-2.2302,3.9601,2.578,10.723
-2.2252,3.9573,2.5794,10.712
-2.2203,3.9544,2.5808,10.701
-2.2153,3.9515,2.5822,10.69
-2.2102,3.9486,2.5837,10.679
-2.2052,3.9457,2.5851,10.668
-2.2003,3.9428,2.5865,10.657
-2.1953,3.9399,2.588,10.646
-2.1902,3.9369,2.5894,10.635
-2.1852,3.934,2.5909,10.624
-2.1803,3.931,2.5923,10.613
-2.1753,3.9281,2.5938,10.602
-2.1702,3.9251,2.5953,10.59
-2.1652,3.9221,2.5968,10.579
-2.1603,3.9191,2.5982,10.568
-2.1553,3.9161,2.5997,10.556
-2.1503,3.9131,2.6012,10.545
-2.1452,3.9101,2.6027,10.534
-2.1402,3.9071,2.6042,10.522
-2.1353,3.9041,2.6057,10.511
-2.1303,3.901,2.6072,10.5
-2.1252,3.898,2.6087,10.488
-2.1202,3.8949,2.6103,10.477
-2.1153,3.8919,2.6118,10.465
-2.1103,3.8888,2.6133,10.454
-2.1052,3.8858,2.6148,10.442
-2.1002,3.8827,2.6164,10.43
-2.0953,3.8796,2.6179,10.419
-2.0903,3.8765,2.6195,10.407
-2.0852,3.8735,2.621,10.396
-2.0802,3.8704,2.6225,10.384
-2.0753,3.8673,2.6241,10.372
-2.0703,3.8642,2.6256,10.361
-2.0652,3.8611,2.6272,10.349
-2.0602,3.858,2.6288,10.338
-2.0553,3.8549,2.6303,10.326
-2.0503,3.8517,2.6319,10.314
-2.0452,3.8486,2.6335,10.303
-2.0402,3.8455,2.635,10.291
-2.0353,3.8424,2.6366,10.279
-2.0303,3.8393,2.6382,10.267
-2.0253,3.8361,2.6397,10.256
-2.0202,3.833,2.6413,10.244
-2.0152,3.8299,2.6429,10.232
-2.0103,3.8268,2.6445,10.221
-2.0053,3.8236,2.6461,10.209
-2.0002,3.8205,2.6476,10.197
-1.9952,3.8174,2.6492,10.186
-1.9903,3.8142,2.6508,10.174
-1.9852,3.8111,2.6524,10.162
-1.9803,3.808,2.654,10.15
-1.9752,3.8048,2.6556,10.139
-1.9703,3.8017,2.6572,10.127
-1.9652,3.7986,2.6588,10.115
-1.9603,3.7954,2.6604,10.104
-1.9552,3.7923,2.662,10.092
-1.9503,3.7892,2.6635,10.08
-1.9452,3.7861,2.6651,10.069
-1.9403,3.7829,2.6667,10.057
-1.9352,3.7798,2.6683,10.046
-1.9303,3.7767,2.6699,10.034
-1.9252,3.7736,2.6715,10.022
-1.9203,3.7705,2.6731,10.011
-1.9152,3.7673,2.6747,9.9992
-1.9103,3.7642,2.6763,9.9876
-1.9053,3.7611,2.6779,9.9761
-1.9002,3.758,2.6795,9.9646
-1.8953,3.7549,2.6811,9.9531
-1.8902,3.7518,2.6826,9.9416
-1.8853,3.7488,2.6842,9.9301
-1.8802,3.7457,2.6858,9.9187
-1.8753,3.7426,2.6874,9.9073
-1.8702,3.7395,2.689,9.8959
-1.8653,3.7365,2.6906,9.8846
-1.8602,3.7334,2.6921,9.8733
-1.8553,3.7304,2.6937,9.862
-1.8502,3.7273,2.6953,9.8507
-1.8453,3.7243,2.6968,9.8395
-1.8402,3.7213,2.6984,9.8283
-1.8353,3.7182,2.7,9.8171
-1.8302,3.7152,2.7015,9.806
-1.8253,3.7122,2.7031,9.7949
-1.8202,3.7092,2.7046,9.7838
-1.8153,3.7062,2.7062,9.7728
-1.8102,3.7033,2.7077,9.7618
-1.8053,3.7003,2.7093,9.7509
-1.8002,3.6974,2.7108,9.74
-1.7953,3.6944,2.7123,9.7292
-1.7902,3.6915,2.7138,9.7185
-1.7853,3.6886,2.7153,9.7077
-1.7803,3.6857,2.7168,9.6971
-1.7752,3.6828,2.7183,9.6865
-1.7703,3.68,2.7198,9.6759
-1.7652,3.6771,2.7213,9.6654
-1.7603,3.6743,2.7228,9.655
-1.7552,3.6715,2.7243,9.6447
-1.7503,3.6687,2.7257,9.6344
-1.7452,3.6659,2.7272,9.6242
-1.7403,3.6632,2.7286,9.6141
-1.7352,3.6604,2.7301,9.604
-1.7303,3.6577,2.7315,9.5941
-1.7252,3.655,2.7329,9.5842
-1.7203,3.6524,2.7343,9.5745
-1.7152,3.6498,2.7357,9.5648
-1.7103,3.6472,2.737,9.5553
-1.7052,3.6446,2.7384,9.5458
-1.7003,3.642,2.7397,9.5365
-1.6952,3.6395,2.741,9.5273
-1.6903,3.6371,2.7423,9.5182
-1.6852,3.6346,2.7436,9.5093
-1.6803,3.6322,2.7449,9.5005
-1.6752,3.6299,2.7461,9.4919
-1.6703,3.6276,2.7473,9.4834
-1.6652,3.6253,2.7485,9.4751
-1.6603,3.6231,2.7497,9.467
-1.6553,3.6209,2.7508,9.4591
-1.6502,3.6188,2.752,9.4514
-1.6453,3.6168,2.753,9.444
-1.6402,3.6148,2.7541,9.4368
-1.6353,3.6129,2.7551,9.4299
-1.6302,3.6111,2.756,9.4233
-1.6253,3.6094,2.7569,9.417
-1.6202,3.6078,2.7578,9.411
-1.6153,3.6062,2.7586,9.4054
-1.6102,3.6048,2.7594,9.4003
-1.6053,3.6036,2.76,9.3956
-1.6002,3.6024,2.7606,9.3915
-1.5953,3.6015,2.7611,9.388
-1.5902,3.6007,2.7616,9.3852
-1.5853,3.6001,2.7619,9.3831
-1.5802,3.5998,2.762,9.382
-1.5753,3.5999,2.762,9.3821
-1.5702,3.6002,2.7618,9.3835
-1.5653,3.6011,2.7613,9.3867
-1.5602,3.6028,2.7605,9.3927
-1.5553,3.6091,2.7571,9.4157
-1.5502,3.7058,2.7064,9.7712
-1.5453,4.0034,2.5566,10.888
-1.5402,4.0461,2.5359,11.051
-1.5353,4.0536,2.5322,11.08
-1.5303,4.059,2.5297,11.101
-1.5252,4.0634,2.5276,11.117
-1.5203,4.067,2.5258,11.131
-1.5152,4.07,2.5244,11.143
-1.5103,4.0724,2.5232,11.152
-1.5052,4.0745,2.5222,11.16
-1.5003,4.0762,2.5214,11.166
-1.4952,4.0775,2.5208,11.171
-1.4903,4.0786,2.5203,11.175
-1.4852,4.0793,2.5199,11.178
-1.4803,4.0799,2.5197,11.18
-1.4752,4.0802,2.5195,11.182
-1.4703,4.0803,2.5194,11.182
-1.4652,4.0803,2.5195,11.182
-1.4603,4.0801,2.5196,11.181
-1.4552,4.0797,2.5198,11.18
-1.4503,4.0792,2.52,11.178
-1.4452,4.0785,2.5203,11.175
-1.4403,4.0777,2.5207,11.172
-1.4352,4.0768,2.5212,11.168
-1.4303,4.0758,2.5217,11.165
-1.4252,4.0747,2.5222,11.16
-1.4203,4.0734,2.5228,11.155
-1.4152,4.0721,2.5234,11.15
-1.4103,4.0707,2.5241,11.145
-1.4053,4.0692,2.5248,11.139
-1.4002,4.0676,2.5256,11.133
-1.3953,4.066,2.5264,11.127
-1.3902,4.0642,2.5272,11.12
-1.3853,4.0624,2.5281,11.113
-1.3802,4.0606,2.529,11.106
-1.3753,4.0586,2.5299,11.099
-1.3702,4.0566,2.5309,11.091
-1.3653,4.0546,2.5319,11.083
-1.3602,4.0524,2.5329,11.075
-1.3553,4.0503,2.534,11.067
-1.3502,4.0481,2.5351,11.058
-1.3453,4.0458,2.5362,11.049
-1.3402,4.0435,2.5373,11.04
-1.3353,4.0411,2.5384,11.031
-1.3302,4.0387,2.5396,11.022
-1.3253,4.0362,2.5408,11.013
-1.3202,4.0337,2.542,11.003
-1.3153,4.0311,2.5433,10.993
-1.3102,4.0286,2.5445,10.983
-1.3053,4.0259,2.5458,10.973
-1.3002,4.0233,2.5471,10.963
-1.2953,4.0206,2.5484,10.953
-1.2902,4.0178,2.5497,10.942
-1.2853,4.0151,2.5511,10.932
-1.2803,4.0123,2.5524,10.921
-1.2752,4.0094,2.5538,10.91
-1.2703,4.0066,2.5552,10.899
-1.2652,4.0037,2.5566,10.888
-1.2603,4.0007,2.5581,10.877
-1.2552,3.9978,2.5595,10.866
-1.2503,3.9948,2.561,10.855
-1.2452,3.9918,2.5624,10.843
-1.2403,3.9888,2.5639,10.832
-1.2352,3.9857,2.5654,10.82
-1.2303,3.9826,2.5669,10.808
-1.2252,3.9795,2.5684,10.796
-1.2203,3.9764,2.57,10.785
-1.2152,3.9733,2.5715,10.773
-1.2103,3.9701,2.5731,10.761
-1.2052,3.9669,2.5747,10.748
-1.2003,3.9637,2.5762,10.736
-1.1952,3.9605,2.5778,10.724
-1.1903,3.9572,2.5794,10.712
-1.1852,3.9539,2.581,10.699
-1.1803,3.9507,2.5827,10.687
-1.1752,3.9474,2.5843,10.674
-1.1703,3.944,2.5859,10.662
-1.1652,3.9407,2.5876,10.649
-1.1603,3.9373,2.5892,10.636
-1.1553,3.934,2.5909,10.624
-1.1502,3.9306,2.5926,10.611
-1.1453,3.9272,2.5943,10.598
-1.1402,3.9238,2.5959,10.585
-1.1353,3.9204,2.5976,10.572
-1.1302,3.9169,2.5993,10.559
-1.1253,3.9135,2.6011,10.546
-1.1202,3.91,2.6028,10.533
-1.1153,3.9065,2.6045,10.52
-1.1102,3.9031,2.6062,10.507
-1.1053,3.8996,2.608,10.494
-1.1002,3.8961,2.6097,10.48
-1.0953,3.8925,2.6115,10.467
-1.0902,3.889,2.6132,10.454
-1.0853,3.8855,2.615,10.441
-1.0802,3.8819,2.6168,10.427
-1.0753,3.8784,2.6186,10.414
-1.0702,3.8748,2.6203,10.4
-1.0653,3.8713,2.6221,10.387
-1.0602,3.8677,2.6239,10.374
-1.0553,3.8641,2.6257,10.36
-1.0502,3.8605,2.6275,10.347
-1.0453,3.8569,2.6293,10.333
-1.0402,3.8534,2.6311,10.32
-1.0353,3.8498,2.6329,10.306
-1.0303,3.8461,2.6347,10.293
-1.0252,3.8425,2.6366,10.279
-1.0203,3.8389,2.6384,10.266
-1.0152,3.8353,2.6402,10.252
-1.0103,3.8317,2.642,10.239
-1.0052,3.8281,2.6439,10.225
-1.0003,3.8244,2.6457,10.211
-0.99525,3.8208,2.6475,10.198
-0.99025,3.8172,2.6494,10.184
-0.98525,3.8135,2.6512,10.171
-0.98025,3.8099,2.6531,10.157
-0.97525,3.8063,2.6549,10.144
-0.97025,3.8026,2.6567,10.13
-0.96525,3.799,2.6586,10.117
-0.96025,3.7954,2.6604,10.103
-0.95525,3.7918,2.6623,10.089
-0.95025,3.7881,2.6641,10.076
-0.94525,3.7845,2.666,10.062
-0.94025,3.7809,2.6678,10.049
-0.93525,3.7773,2.6697,10.035
-0.93025,3.7736,2.6715,10.022
-0.92525,3.77,2.6734,10.009
-0.92025,3.7664,2.6752,9.9952
-0.91525,3.7628,2.6771,9.9818
-0.91025,3.7592,2.6789,9.9684
-0.90525,3.7556,2.6808,9.9551
-0.90025,3.7521,2.6826,9.9418
-0.89525,3.7485,2.6844,9.9285
-0.89025,3.7449,2.6863,9.9153
-0.88525,3.7413,2.6881,9.9021
-0.88025,3.7378,2.6899,9.8889
-0.87525,3.7342,2.6918,9.8758
-0.87025,3.7307,2.6936,9.8627
-0.86525,3.7272,2.6954,9.8497
-0.86025,3.7237,2.6972,9.8367
-0.85525,3.7202,2.699,9.8237
-0.85025,3.7167,2.7008,9.8108
-0.84525,3.7132,2.7026,9.798
-0.84025,3.7098,2.7044,9.7852
-0.83525,3.7063,2.7062,9.7725
-0.83025,3.7029,2.708,9.7599
-0.82525,3.6995,2.7097,9.7473
-0.82025,3.6961,2.7115,9.7348
-0.81525,3.6927,2.7133,9.7223
-0.81025,3.6894,2.715,9.71
-0.80525,3.686,2.7167,9.6977
-0.80025,3.6827,2.7185,9.6855
-0.79525,3.6794,2.7202,9.6734
-0.79025,3.6762,2.7219,9.6613
-0.78525,3.6729,2.7236,9.6494
-0.78025,3.6697,2.7253,9.6376
-0.77525,3.6665,2.7269,9.6259
-0.77025,3.6634,2.7286,9.6143
-0.76525,3.6603,2.7302,9.6028
-0.76025,3.6572,2.7318,9.5915
-0.75525,3.6541,2.7334,9.5803
-0.75025,3.6511,2.735,9.5692
-0.74525,3.6481,2.7366,9.5583
-0.74025,3.6452,2.7381,9.5475
-0.73525,3.6423,2.7396,9.5369
-0.73025,3.6394,2.7411,9.5265
-0.72525,3.6366,2.7426,9.5162
-0.72025,3.6339,2.744,9.5062
-0.71525,3.6312,2.7455,9.4963
-0.71025,3.6286,2.7469,9.4867
-0.70525,3.626,2.7482,9.4773
-0.70025,3.6235,2.7495,9.4682
-0.69525,3.6211,2.7508,9.4593
-0.69025,3.6187,2.7521,9.4507
-0.68525,3.6165,2.7533,9.4424
-0.68025,3.6143,2.7544,9.4344
-0.67525,3.6122,2.7555,9.4268
-0.67025,3.6102,2.7566,9.4196
-0.66525,3.6083,2.7575,9.4127
-0.66025,3.6066,2.7585,9.4063
-0.65525,3.605,2.7593,9.4004
-0.65025,3.6035,2.7601,9.395
-0.64525,3.6022,2.7608,9.3902
-0.64025,3.6011,2.7614,9.3861
-0.63525,3.6001,2.7619,9.3826
-0.63025,3.5994,2.7623,9.38
-0.62525,3.5989,2.7626,9.3782
-0.62025,3.5987,2.7627,9.3774
-0.61525,3.5988,2.7626,9.3778
-0.61025,3.5993,2.7624,9.3795
-0.60525,3.6001,2.7619,9.3827
-0.60025,3.6015,2.7612,9.3878
-0.59525,3.6035,2.7601,9.395
-0.59025,3.6062,2.7587,9.4049
-0.58525,3.6098,2.7568,9.4182
-0.58025,3.6147,2.7542,9.4358
-0.57525,3.6211,2.7508,9.4593
-0.57025,3.6299,2.7462,9.4915
-0.56525,3.6423,2.7396,9.537
-0.56025,3.661,2.7298,9.6057
-0.55525,3.6916,2.7138,9.7183
-0.55025,3.7428,2.6874,9.9075
-0.54525,3.814,2.651,10.172
-0.54025,3.8802,2.6177,10.42
-0.53525,3.9251,2.5954,10.59
-0.53025,3.9543,2.5809,10.7
-0.52525,3.9751,2.5707,10.779
-0.52025,3.9911,2.5629,10.84
-0.51525,4.0041,2.5566,10.889
-0.51025,4.015,2.5513,10.931
-0.50525,4.0242,2.5468,10.966
-0.50025,4.0321,2.5429,10.996
-0.49525,4.039,2.5396,11.022
-0.49025,4.0451,2.5367,11.045
-0.48525,4.0503,2.5341,11.066
-0.48025,4.055,2.5319,11.084
-0.47525,4.0591,2.5299,11.099
-0.47025,4.0627,2.5282,11.113
-0.46525,4.0658,2.5267,11.125
-0.46025,4.0686,2.5254,11.135
-0.45525,4.0709,2.5242,11.145
-0.45025,4.073,2.5232,11.152
-0.44525,4.0747,2.5224,11.159
-0.44025,4.0762,2.5217,11.165
-0.43525,4.0774,2.5211,11.169
-0.43025,4.0783,2.5207,11.173
-0.42525,4.079,2.5203,11.175
-0.42025,4.0795,2.5201,11.177
-0.41525,4.0798,2.5199,11.179
-0.41025,4.0799,2.5199,11.179
-0.40525,4.0799,2.5199,11.179
-0.40025,4.0797,2.52,11.178
-0.39525,4.0793,2.5202,11.176
-0.39025,4.0787,2.5205,11.174
-0.38525,4.078,2.5208,11.172
-0.38025,4.0772,2.5212,11.169
-0.37525,4.0763,2.5217,11.165
-0.37025,4.0752,2.5222,11.161
-0.36525,4.074,2.5228,11.156
-0.36025,4.0727,2.5234,11.151
-0.35525,4.0713,2.5241,11.146
-0.35025,4.0697,2.5248,11.14
-0.34525,4.0681,2.5256,11.134
-0.34025,4.0664,2.5264,11.127
-0.33525,4.0646,2.5273,11.12
-0.33025,4.0626,2.5282,11.113
-0.32525,4.0606,2.5292,11.105
-0.32025,4.0586,2.5302,11.097
-0.31525,4.0564,2.5312,11.089
-0.31025,4.0542,2.5323,11.08
-0.30525,4.0518,2.5334,11.071
-0.30025,4.0494,2.5346,11.062
-0.29525,4.047,2.5358,11.053
-0.29025,4.0445,2.537,11.043
-0.28525,4.0419,2.5383,11.033
-0.28025,4.0392,2.5395,11.023
-0.27525,4.0365,2.5409,11.013
-0.27025,4.0337,2.5422,11.002
-0.26525,4.0308,2.5436,10.991
-0.26025,4.0279,2.545,10.98
-0.25525,4.025,2.5464,10.969
-0.25025,4.022,2.5479,10.957
-0.24525,4.0189,2.5494,10.946
-0.24025,4.0158,2.5509,10.934
-0.23525,4.0126,2.5524,10.922
-0.23025,4.0094,2.554,10.909
-0.22525,4.0062,2.5556,10.897
-0.22025,4.0029,2.5572,10.884
-0.21525,3.9995,2.5588,10.872
-0.21025,3.9962,2.5605,10.859
-0.20525,3.9927,2.5621,10.846
-0.20025,3.9893,2.5638,10.833
-0.19525,3.9857,2.5656,10.819
-0.19025,3.9822,2.5673,10.806
-0.18525,3.9786,2.569,10.792
-0.18025,3.975,2.5708,10.778
-0.17525,3.9714,2.5726,10.765
-0.17025,3.9677,2.5744,10.751
-0.16525,3.964,2.5762,10.737
-0.16025,3.9602,2.5781,10.722
-0.15525,3.9564,2.5799,10.708
-0.15025,3.9526,2.5818,10.694
-0.14525,3.9488,2.5837,10.679
-0.14025,3.9449,2.5856,10.664
-0.13525,3.941,2.5875,10.65
-0.13025,3.9371,2.5895,10.635
-0.12525,3.9332,2.5914,10.62
-0.12025,3.9292,2.5934,10.605
-0.11525,3.9252,2.5954,10.59
-0.11025,3.9212,2.5973,10.575
-0.10525,3.9171,2.5993,10.559
-0.10025,3.9131,2.6014,10.544
-0.09525,3.909,2.6034,10.529
-0.09025,3.9049,2.6054,10.513
-0.08525,3.9008,2.6075,10.498
-0.08025,3.8967,2.6095,10.482
-0.07525,3.8925,2.6116,10.467
-0.07025,3.8883,2.6137,10.451
-0.06525,3.8842,2.6158,10.435
-0.06025,3.88,2.6179,10.419
-0.05525,3.8757,2.62,10.404
-0.05025,3.8715,2.6221,10.388
-0.04525,3.8673,2.6242,10.372
-0.04025,3.863,2.6263,10.356
-0.03525,3.8588,2.6285,10.34
-0.03025,3.8545,2.6306,10.324
-0.02525,3.8502,2.6328,10.308
-0.02025,3.8459,2.6349,10.292
-0.01525,3.8416,2.6371,10.275
-0.01025,3.8373,2.6393,10.259
-0.00525,3.833,2.6415,10.243
-0.00025,3.8287,2.6436,10.227
0.00475,3.8243,2.6458,10.211
0.00975,3.82,2.648,10.195
0.01475,3.8157,2.6502,10.179
0.01975,3.8113,2.6524,10.162
0.02475,3.807,2.6546,10.146
0.02975,3.8027,2.6568,10.13
0.03475,3.7983,2.659,10.114
0.03975,3.794,2.6612,10.098
0.04475,3.7897,2.6634,10.081
0.04975,3.7853,2.6656,10.065
0.05475,3.781,2.6678,10.049
0.05975,3.7767,2.67,10.033
0.06475,3.7723,2.6723,10.017
0.06975,3.768,2.6745,10.001
0.07475,3.7637,2.6767,9.985
0.07975,3.7594,2.6789,9.969
0.08475,3.7551,2.6811,9.9531
0.08975,3.7508,2.6833,9.9372
0.09475,3.7466,2.6855,9.9213
0.09975,3.7423,2.6877,9.9055
0.10475,3.7381,2.6898,9.8898
0.10975,3.7338,2.692,9.8742
0.11475,3.7296,2.6942,9.8585
0.11975,3.7254,2.6964,9.843
0.12475,3.7212,2.6985,9.8276
0.12975,3.7171,2.7007,9.8122
0.13475,3.7129,2.7028,9.7969
0.13975,3.7088,2.7049,9.7817
0.14475,3.7047,2.7071,9.7666
0.14975,3.7007,2.7092,9.7516
0.15475,3.6966,2.7113,9.7367
0.15975,3.6926,2.7134,9.7219
0.16475,3.6886,2.7154,9.7072
0.16975,3.6847,2.7175,9.6927
0.17475,3.6808,2.7195,9.6783
0.17975,3.6769,2.7215,9.664
0.18475,3.6731,2.7235,9.6499
0.18975,3.6693,2.7255,9.6359
0.19475,3.6655,2.7275,9.6221
0.19975,3.6618,2.7294,9.6085
0.20475,3.6581,2.7313,9.5951
0.20975,3.6545,2.7332,9.5819
0.21475,3.651,2.7351,9.5688
0.21975,3.6475,2.7369,9.556
0.22475,3.6441,2.7387,9.5434
0.22975,3.6407,2.7405,9.5311
0.23475,3.6374,2.7422,9.519
0.23975,3.6342,2.7439,9.5072
0.24475,3.631,2.7456,9.4957
0.24975,3.628,2.7472,9.4845
0.25475,3.625,2.7488,9.4736
0.25975,3.6221,2.7503,9.463
0.26475,3.6193,2.7518,9.4529
0.26975,3.6167,2.7532,9.4431
0.27475,3.6141,2.7545,9.4337
0.27975,3.6116,2.7558,9.4248
0.28475,3.6093,2.7571,9.4163
0.28975,3.6072,2.7582,9.4084
0.29475,3.6051,2.7593,9.401
0.29975,3.6033,2.7603,9.3941
0.30475,3.6016,2.7612,9.3879
0.30975,3.6,2.762,9.3824
0.31475,3.5987,2.7627,9.3776
0.31975,3.5976,2.7633,9.3736
0.32475,3.5968,2.7637,9.3704
0.32975,3.5961,2.764,9.3682
0.33475,3.5958,2.7642,9.3669
0.33975,3.5958,2.7642,9.3668
0.34475,3.5961,2.7641,9.3679
0.34975,3.5967,2.7637,9.3703
0.35475,3.5978,2.7632,9.3741
0.35975,3.5993,2.7624,9.3796
0.36475,3.6013,2.7613,9.3869
0.36975,3.6038,2.76,9.3962
0.37475,3.607,2.7583,9.4077
0.37975,3.6108,2.7563,9.4217
0.38475,3.6154,2.7538,9.4384
0.38975,3.6208,2.751,9.4584
0.39475,3.6273,2.7476,9.4819
0.39975,3.6348,2.7436,9.5093
0.40475,3.6435,2.739,9.5413
0.40975,3.6535,2.7338,9.5782
0.41475,3.6651,2.7277,9.6205
0.41975,3.6782,2.7209,9.6688
0.42475,3.6929,2.7132,9.7231
0.42975,3.7093,2.7047,9.7836
0.43475,3.7272,2.6954,9.8498
0.43975,3.7464,2.6855,9.9209
0.44475,3.7666,2.6752,9.9957
0.44975,3.7872,2.6647,10.072
0.45475,3.8079,2.6542,10.149
0.45975,3.8282,2.6439,10.225
0.46475,3.8477,2.634,10.298
0.46975,3.8663,2.6247,10.368
0.47475,3.8838,2.6159,10.434
0.47975,3.9002,2.6078,10.496
0.48475,3.9154,2.6002,10.553
0.48975,3.9296,2.5932,10.607
0.49475,3.9427,2.5867,10.656
0.49975,3.9548,2.5807,10.702
0.50475,3.966,2.5752,10.744
0.50975,3.9764,2.5701,10.784
0.51475,3.986,2.5654,10.82
0.51975,3.9949,2.5611,10.854
0.52475,4.0031,2.5571,10.885
0.52975,4.0107,2.5534,10.914
0.53475,4.0177,2.55,10.941
0.53975,4.0242,2.5468,10.966
0.54475,4.0301,2.5439,10.989
0.54975,4.0356,2.5413,11.01
0.55475,4.0407,2.5388,11.029
0.55975,4.0454,2.5365,11.047
0.56475,4.0496,2.5345,11.063
0.56975,4.0535,2.5326,11.078
0.57475,4.057,2.5308,11.092
0.57975,4.0602,2.5293,11.105
0.58475,4.063,2.5278,11.116
0.58975,4.0655,2.5266,11.126
0.59475,4.0676,2.5254,11.135
0.59975,4.0693,2.5244,11.143
0.60475,4.0707,2.5235,11.15
0.60975,4.0716,2.5227,11.157
0.61475,4.0721,2.522,11.162
0.61975,4.0721,2.5215,11.166
0.62475,4.0716,2.521,11.17
0.62975,4.0705,2.5207,11.173
0.63475,4.0688,2.5204,11.175
0.63975,4.0663,2.5202,11.176
0.64475,4.063,2.5201,11.177
0.64975,4.059,2.5201,11.177
0.65475,4.054,2.5202,11.176
0.65975,4.0481,2.5204,11.175
0.66475,4.0412,2.5206,11.173
0.66975,4.0335,2.5209,11.171
0.67475,4.0248,2.5213,11.168
0.67975,4.0154,2.5217,11.164
0.68475,4.0053,2.5222,11.16
0.68975,3.9947,2.5228,11.156
0.69475,3.9839,2.5235,11.151
0.69975,3.9731,2.5242,11.145
0.70475,3.9626,2.5249,11.139
0.70975,3.9528,2.5257,11.133
0.71475,3.944,2.5266,11.126
0.71975,3.9367,2.5275,11.119
0.72475,3.9311,2.5285,11.111
0.72975,3.9278,2.5295,11.103
0.73475,3.9269,2.5306,11.094
0.73975,3.9289,2.5317,11.085
0.74475,3.9338,2.5329,11.076
0.74975,3.9419,2.5341,11.066
0.75475,3.9533,2.5354,11.056
0.75975,3.9679,2.5367,11.046
0.76475,3.9857,2.538,11.035
0.76975,4.0064,2.5394,11.024
0.77475,4.0299,2.5409,11.012
0.77975,4.0557,2.5423,11
0.78475,4.0835,2.5439,10.988
0.78975,4.1128,2.5454,10.975
0.79475,4.1432,2.547,10.961
0.79975,4.1741,2.5487,10.948
0.80475,4.205,2.5503,10.934
0.80975,4.2354,2.5521,10.919
0.81475,4.2648,2.5538,10.904
0.81975,4.2927,2.5556,10.889
0.82475,4.3185,2.5574,10.873
0.82975,4.342,2.5593,10.857
0.83475,4.3626,2.5612,10.84
0.83975,4.3801,2.5631,10.823
0.84475,4.3942,2.5651,10.806
0.84975,4.4046,2.5671,10.788
0.85475,4.4111,2.5692,10.771
0.85975,4.4135,2.5712,10.752
0.86475,4.4119,2.5733,10.734
0.86975,4.406,2.5755,10.715
0.87475,4.396,2.5776,10.697
0.87975,4.3818,2.5798,10.678
0.88475,4.3635,2.5821,10.658
0.88975,4.3414,2.5843,10.639
0.89475,4.3154,2.5866,10.62
0.89975,4.2859,2.5889,10.6
0.90475,4.253,2.5913,10.581
0.90975,4.217,2.5937,10.561
0.91475,4.1783,2.5961,10.542
0.91975,4.1371,2.5985,10.522
0.92475,4.0937,2.6009,10.503
0.92975,4.0486,2.6034,10.483
0.93475,4.0021,2.6059,10.464
0.93975,3.9546,2.6084,10.445
0.94475,3.9064,2.6109,10.426
0.94975,3.8581,2.6135,10.407
0.95475,3.81,2.6161,10.388
0.95975,3.7626,2.6187,10.369
0.96475,3.7162,2.6213,10.351
0.96975,3.6712,2.6239,10.332
0.97475,3.628,2.6266,10.314
0.97975,3.587,2.6293,10.296
0.98475,3.5486,2.632,10.278
0.98975,3.513,2.6347,10.261
0.99475,3.4806,2.6374,10.243
0.99975,3.4516,2.6401,10.225
1.0048,3.4262,2.6429,10.208
1.0097,3.4047,2.6456,10.191
1.0148,3.3872,2.6484,10.174
1.0197,3.3737,2.6512,10.156
1.0248,3.3645,2.654,10.139
1.0297,3.3595,2.6568,10.122
1.0348,3.3586,2.6596,10.105
1.0397,3.3619,2.6624,10.088
1.0448,3.3692,2.6652,10.072
1.0497,3.3805,2.6681,10.055
1.0548,3.3955,2.6709,10.038
1.0597,3.414,2.6738,10.021
1.0648,3.4358,2.6766,10.003
1.0697,3.4607,2.6795,9.9863
1.0748,3.4882,2.6823,9.9692
1.0797,3.5182,2.6852,9.9519
1.0848,3.5502,2.688,9.9346
1.0897,3.584,2.6909,9.9172
1.0947,3.6191,2.6937,9.8997
1.0998,3.6553,2.6965,9.8822
1.1047,3.6921,2.6994,9.8646
1.1098,3.7291,2.7022,9.847
1.1147,3.766,2.705,9.8293
1.1198,3.8025,2.7078,9.8116
1.1247,3.8382,2.7105,9.7939
1.1298,3.8727,2.7133,9.7762
1.1347,3.9058,2.716,9.7585
1.1398,3.9371,2.7187,9.7409
1.1447,3.9664,2.7214,9.7233
1.1498,3.9935,2.7241,9.7058
1.1547,4.018,2.7267,9.6885
1.1598,4.0398,2.7293,9.6713
1.1647,4.0586,2.7318,9.6543
1.1698,4.0744,2.7343,9.6375
1.1747,4.087,2.7367,9.621
1.1798,4.0963,2.7391,9.6048
1.1847,4.1023,2.7415,9.5889
1.1898,4.1047,2.7437,9.5733
1.1947,4.1037,2.7459,9.5582
1.1998,4.0992,2.7481,9.5435
1.2047,4.0913,2.7501,9.5293
1.2098,4.08,2.7521,9.5156
1.2147,4.0654,2.754,9.5024
1.2197,4.0475,2.7558,9.4899
1.2248,4.0266,2.7575,9.4779
1.2297,4.0026,2.7591,9.4667
1.2348,3.9759,2.7606,9.4562
1.2397,3.9466,2.762,9.4464
1.2448,3.9149,2.7633,9.4374
1.2497,3.881,2.7644,9.4293
1.2548,3.8452,2.7655,9.422
1.2597,3.8077,2.7663,9.4156
1.2648,3.7688,2.7671,9.4102
1.2697,3.7288,2.7677,9.4057
1.2748,3.688,2.7681,9.4023
1.2797,3.6467,2.7684,9.3998
1.2848,3.6052,2.7685,9.3985
1.2897,3.5639,2.7684,9.3982
1.2948,3.5231,2.7682,9.399
1.2997,3.4832,2.7677,9.401
1.3048,3.4443,2.7671,9.4042
1.3097,3.407,2.7663,9.4086
1.3148,3.3716,2.7652,9.4142
1.3197,3.3382,2.764,9.421
1.3248,3.3074,2.7625,9.4291
1.3297,3.2793,2.7609,9.4386
1.3348,3.2543,2.759,9.4493
1.3397,3.2326,2.7568,9.4614
1.3447,3.2144,2.7545,9.4749
1.3498,3.2001,2.7519,9.4898
1.3547,3.1897,2.749,9.5061
1.3598,3.1835,2.746,9.5238
1.3647,3.1816,2.7427,9.543
1.3698,3.184,2.7391,9.5637
1.3747,3.1909,2.7354,9.5858
1.3798,3.2023,2.7314,9.6095
1.3847,3.2182,2.7272,9.6346
1.3898,3.2386,2.7228,9.6611
1.3947,3.2633,2.7182,9.6891
1.3998,3.2922,2.7134,9.7186
1.4047,3.3253,2.7084,9.7494
1.4098,3.3622,2.7033,9.7816
1.4147,3.4028,2.6981,9.8151
1.4198,3.4468,2.6927,9.8497
1.4247,3.494,2.6872,9.8855
1.4298,3.5439,2.6816,9.9224
1.4347,3.5962,2.676,9.9601
1.4398,3.6505,2.6703,9.9987
1.4447,3.7065,2.6646,10.038
1.4498,3.7637,2.6589,10.078
1.4547,3.8216,2.6532,10.118
1.4598,3.8798,2.6475,10.159
1.4647,3.9379,2.6419,10.2
1.4697,3.9954,2.6363,10.241
1.4748,4.0517,2.6308,10.281
1.4797,4.1065,2.6254,10.322
1.4848,4.1594,2.6201,10.362
1.4897,4.2098,2.615,10.402
1.4948,4.2573,2.6099,10.442
1.4997,4.3016,2.605,10.48
1.5048,4.3422,2.6002,10.518
1.5097,4.3789,2.5955,10.556
1.5148,4.4113,2.591,10.592
1.5197,4.4391,2.5867,10.627
1.5248,4.462,2.5825,10.662
1.5297,4.48,2.5784,10.695
1.5348,4.4928,2.5745,10.727
1.5397,4.5003,2.5708,10.758
1.5448,4.5024,2.5672,10.788
1.5497,4.4991,2.5637,10.817
1.5548,4.4905,2.5604,10.844
1.5597,4.4766,2.5573,10.87
1.5648,4.4575,2.5543,10.895
1.5697,4.4335,2.5514,10.919
1.5748,4.4047,2.5487,10.941
1.5797,4.3714,2.5461,10.963
1.5848,4.334,2.5436,10.983
1.5897,4.2928,2.5413,11.001
1.5947,4.2482,2.5391,11.019
1.5998,4.2008,2.5371,11.035
1.6047,4.1511,2.5351,11.051
1.6098,4.0994,2.5333,11.065
1.6147,4.0466,2.5316,11.078
1.6198,3.993,2.53,11.091
1.6247,3.9395,2.5285,11.102
1.6298,3.8864,2.5271,11.112
1.6347,3.8347,2.5259,11.122
1.6398,3.7847,2.5247,11.13
1.6447,3.7372,2.5236,11.138
1.6498,3.6928,2.5226,11.145
1.6547,3.6519,2.5217,11.151
1.6598,3.6153,2.521,11.156
1.6647,3.5833,2.5202,11.161
1.6698,3.5563,2.5196,11.165
1.6747,3.5348,2.5191,11.168
1.6798,3.5191,2.5187,11.171
1.6847,3.5093,2.5183,11.173
1.6898,3.5056,2.518,11.175
1.6947,3.5081,2.5178,11.176
1.6998,3.5169,2.5177,11.176
1.7047,3.5316,2.5176,11.176
1.7098,3.5524,2.5176,11.175
1.7147,3.5787,2.5177,11.174
1.7197,3.6105,2.5179,11.172
1.7248,3.6471,2.5182,11.17
1.7297,3.6883,2.5185,11.167
1.7348,3.7335,2.5189,11.163
1.7397,3.7822,2.5194,11.159
1.7448,3.8338,2.5199,11.154
1.7497,3.8876,2.5206,11.149
1.7548,3.9431,2.5213,11.142
1.7597,3.9997,2.522,11.136
1.7648,4.0567,2.5229,11.128
1.7697,4.1134,2.5238,11.12
1.7748,4.1693,2.5248,11.111
1.7797,4.2237,2.5259,11.102
1.7848,4.2762,2.527,11.091
1.7897,4.3261,2.5283,11.081
1.7948,4.373,2.5296,11.069
1.7997,4.4164,2.5309,11.057
1.8048,4.4558,2.5324,11.044
1.8097,4.4909,2.5339,11.03
1.8148,4.5214,2.5355,11.016
1.8197,4.5469,2.5372,11.001
1.8248,4.5672,2.5389,10.985
1.8297,4.5822,2.5408,10.969
1.8348,4.5917,2.5426,10.952
1.8397,4.5955,2.5446,10.935
1.8447,4.5937,2.5467,10.917
1.8498,4.5862,2.5488,10.898
1.8547,4.5732,2.5509,10.879
1.8598,4.5546,2.5532,10.86
1.8647,4.5306,2.5555,10.84
1.8698,4.5015,2.5579,10.82
1.8747,4.4673,2.5603,10.8
1.8798,4.4285,2.5628,10.779
1.8847,4.3853,2.5654,10.758
1.8898,4.3381,2.568,10.737
1.8947,4.2872,2.5707,10.716
1.8998,4.233,2.5735,10.694
1.9047,4.1761,2.5763,10.673
1.9098,4.1168,2.5792,10.651
1.9147,4.0558,2.5821,10.629
1.9198,3.9934,2.585,10.608
1.9247,3.9303,2.5881,10.586
1.9298,3.867,2.5911,10.564
1.9347,3.804,2.5942,10.543
1.9398,3.7421,2.5974,10.521
1.9447,3.6816,2.6006,10.5
1.9498,3.6231,2.6038,10.479
1.9547,3.5673,2.6071,10.458
1.9598,3.5147,2.6104,10.436
1.9647,3.4656,2.6137,10.416
1.9697,3.4206,2.6171,10.395
1.9748,3.3802,2.6205,10.374
1.9797,3.3446,2.6239,10.353
1.9848,3.3142,2.6274,10.332
1.9897,3.2892,2.6309,10.312
1.9948,3.2699,2.6344,10.291
1.9997,3.2563,2.6379,10.27
2.0048,3.2486,2.6415,10.25
2.0097,3.2468,2.6451,10.229
2.0147,3.2507,2.6487,10.208
2.0198,3.2602,2.6523,10.187
2.0248,3.2751,2.6559,10.166
2.0297,3.2951,2.6595,10.145
2.0347,3.32,2.6631,10.123
2.0398,3.3493,2.6668,10.101
2.0448,3.3827,2.6704,10.08
2.0497,3.4197,2.6741,10.057
2.0547,3.4598,2.6777,10.035
2.0598,3.5025,2.6814,10.013
2.0648,3.5474,2.685,9.9898
2.0697,3.5939,2.6886,9.9668
2.0747,3.6415,2.6922,9.9437
2.0798,3.6898,2.6958,9.9203
2.0848,3.7381,2.6994,9.8969
2.0897,3.786,2.7029,9.8733
2.0947,3.8332,2.7064,9.8496
2.0997,3.879,2.7099,9.8259
2.1048,3.9232,2.7133,9.8021
2.1098,3.9654,2.7167,9.7785
2.1147,4.0052,2.7201,9.7549
2.1197,4.0422,2.7233,9.7316
2.1248,4.0763,2.7265,9.7084
2.1298,4.1071,2.7297,9.6856
2.1347,4.1344,2.7327,9.6631
2.1397,4.1581,2.7357,9.641
2.1448,4.178,2.7386,9.6195
2.1498,4.194,2.7414,9.5985
2.1547,4.2059,2.7441,9.5781
2.1597,4.2137,2.7467,9.5585
2.1648,4.2174,2.7491,9.5396
2.1698,4.2169,2.7515,9.5216
2.1747,4.2122,2.7537,9.5045
2.1797,4.2035,2.7557,9.4884
2.1848,4.1907,2.7577,9.4733
2.1898,4.1739,2.7594,9.4593
2.1947,4.1533,2.761,9.4464
2.1997,4.1289,2.7625,9.4347
2.2048,4.101,2.7638,9.4242
2.2098,4.0696,2.7649,9.4149
2.2147,4.035,2.7658,9.4069
2.2197,3.9973,2.7666,9.4001
2.2247,3.9568,2.7672,9.3947
2.2298,3.9138,2.7676,9.3905
2.2348,3.8685,2.7678,9.3875
2.2397,3.8212,2.7678,9.3859
2.2447,3.7722,2.7677,9.3854
2.2498,3.7218,2.7673,9.3862
2.2548,3.6704,2.7668,9.3882
2.2597,3.6183,2.7662,9.3913
2.2647,3.566,2.7653,9.3955
2.2698,3.5138,2.7643,9.4008
2.2748,3.4622,2.7631,9.4072
2.2797,3.4115,2.7617,9.4145
2.2847,3.3623,2.7602,9.4227
2.2898,3.3149,2.7586,9.4318
2.2948,3.2699,2.7568,9.4418
2.2997,3.2276,2.7548,9.4526
2.3047,3.1885,2.7528,9.4641
2.3098,3.153,2.7505,9.4764
2.3148,3.1216,2.7482,9.4893
2.3197,3.0946,2.7458,9.503
2.3247,3.0723,2.7432,9.5172
2.3298,3.0552,2.7405,9.5322
2.3348,3.0433,2.7377,9.5477
2.3397,3.037,2.7349,9.5638
2.3447,3.0365,2.7319,9.5806
2.3497,3.0417,2.7289,9.5979
2.3548,3.0528,2.7257,9.6159
2.3598,3.0697,2.7225,9.6345
2.3647,3.0924,2.7193,9.6537
2.3697,3.1207,2.7159,9.6735
2.3748,3.1543,2.7125,9.694
2.3798,3.1931,2.7091,9.7152
2.3847,3.2367,2.7055,9.737
2.3897,3.284,2.7015,9.7562
2.3948,3.1732,2.596,9.1124
2.3998,0.89357,0.0015408,1.0017
2.4047,0.89672,1.1999e-11,1
2.4097,0.90104,0,1
2.4148,0.90541,0,1
2.4198,0.90985,0,1
2.4247,0.91434,0,1
2.4297,0.91888,0,1
2.4348,0.92348,0,1
2.4398,0.92812,0,1
2.4447,0.93281,0,1
2.4497,0.93754,0,1
2.4548,0.94231,0,1
2.4598,0.94711,0,1
2.4647,0.95195,0,1
2.4697,0.95682,0,1
2.4747,0.96171,0,1
2.4798,0.96663,0,1
2.4848,0.97157,0,1
2.4897,0.97653,0,1
2.4947,0.9815,0,1
2.4998,0.98649,0,1
2.5048,0.99148,0,1
2.5097,0.99648,0,1
2.5147,1.0015,0,1
2.5198,1.0065,0,1
2.5248,1.0115,0,1
2.5297,1.0165,0,1
2.5347,1.0214,0,1
2.5398,1.0264,0,1
2.5448,1.0313,0,1
2.5497,1.0363,0,1
2.5547,1.0412,0,1
2.5598,1.0461,0,1
2.5648,1.0509,0,1
2.5697,1.0557,0,1
2.5747,1.0605,0,1
2.5798,1.0653,0,1
2.5848,1.07,0,1
2.5897,1.0746,0,1
2.5947,1.0792,0,1
2.5997,1.0838,0,1
2.6048,1.0883,0,1
2.6098,1.0928,0,1
2.6147,1.0972,0,1
2.6197,1.1015,0,1
2.6248,1.1058,0,1
2.6298,1.11,0,1
2.6347,1.1141,0,1
2.6397,1.1182,0,1
2.6448,1.1222,0,1
2.6498,1.1261,0,1
2.6547,1.13,0,1
2.6597,1.1337,0,1
2.6648,1.1374,0,1
2.6698,1.141,0,1
2.6747,1.1445,0,1
2.6797,1.1479,0,1
2.6848,1.1512,0,1
2.6898,1.1545,0,1
2.6947,1.1576,0,1
2.6997,1.1606,0,1
2.7048,1.1635,0,1
2.7098,1.1664,0,1
2.7147,1.1691,0,1
2.7197,1.1717,0,1
2.7247,1.1742,0,1
2.7298,1.1766,0,1
2.7348,1.1789,0,1
2.7397,1.1811,0,1
2.7447,1.1832,0,1
2.7498,1.1851,0,1
2.7548,1.1869,0,1
2.7597,1.1887,0,1
2.7647,1.1903,0,1
2.7698,1.1917,0,1
2.7748,1.1931,0,1
2.7797,1.1943,0,1
2.7847,1.1955,0,1
2.7898,1.1965,0,1
2.7948,1.1973,0,1
2.7997,1.1981,0,1
2.8047,1.1987,0,1
2.8098,1.1992,0,1
2.8148,1.1996,0,1
2.8197,1.1999,0,1
2.8247,1.2,0,1
2.8298,1.2,0,1
2.8348,1.1999,0,1
2.8397,1.1996,0,1
2.8447,1.1993,0,1
2.8497,1.1988,0,1
2.8548,1.1981,0,1
2.8598,1.1974,0,1
2.8647,1.1965,0,1
2.8697,1.1955,0,1
2.8748,1.1944,0,1
2.8798,1.1932,0,1
2.8847,1.1918,0,1
2.8897,1.1904,0,1
2.8948,1.1888,0,1
2.8998,1.1871,0,1
2.9047,1.1852,0,1
2.9097,1.1833,0,1
2.9148,1.1812,0,1
2.9198,1.1791,0,1
2.9247,1.1768,0,1
2.9297,1.1744,0,1
2.9348,1.1719,0,1
2.9398,1.1693,0,1
2.9447,1.1666,0,1
2.9497,1.1637,0,1
2.9548,1.1608,0,1
2.9598,1.1578,0,1
2.9647,1.1547,0,1
2.9697,1.1515,0,1
2.9747,1.1482,0,1
2.9798,1.1447,0,1
2.9848,1.1413,0,1
2.9897,1.1377,0,1
2.9947,1.134,0,1
2.9998,1.1302,0,1
3.0048,1.1264,0,1
3.0097,1.1225,0,1
3.0147,1.1185,0,1
3.0198,1.1144,0,1
3.0248,1.1103,0,1
3.0297,1.1061,0,1
3.0347,1.1018,0,1
3.0398,1.0975,0,1
3.0448,1.0931,0,1
3.0497,1.0886,0,1
3.0547,1.0841,0,1
3.0598,1.0796,0,1
3.0648,1.075,0,1
3.0697,1.0703,0,1
3.0747,1.0656,0,1
3.0798,1.0609,0,1
3.0848,1.0561,0,1
3.0897,1.0513,0,1
3.0947,1.0464,0,1
3.0997,1.0415,0,1
3.1048,1.0366,0,1
3.1098,1.0317,0,1
3.1147,1.0268,0,1
3.1197,1.0218,0,1
3.1248,1.0168,0,1
3.1298,1.0118,0,1
3.1347,1.0068,0,1
3.1397,1.0018,0,1
3.1448,0.99684,0,1
3.1498,0.99184,0,1
3.1547,0.98685,0,1
3.1597,0.98187,0,1
3.1648,0.97689,0,1
3.1698,0.97194,0,1
3.1747,0.96699,0,1
3.1797,0.96207,0,1
3.1848,0.95718,0,1
3.1898,0.95231,0,1
3.1947,0.94747,0,1
3.1997,0.94266,0,1
3.2048,0.93789,0,1
3.2098,0.93315,0,1
3.2147,0.92846,0,1
3.2197,0.92382,0,1
3.2247,0.91922,0,1
3.2298,0.91467,0,1
3.2348,0.91017,0,1
3.2397,0.90574,0,1
3.2447,0.90136,0,1
3.2498,0.89704,0,1
3.2548,0.89278,0,1
3.2597,0.8886,0,1
3.2647,0.88448,0,1
3.2698,0.88043,0,1
3.2748,0.87646,0,1
3.2797,0.87257,0,1
3.2847,0.86876,0,1
3.2898,0.86503,0,1
3.2948,0.86138,0,1
3.2997,0.85782,0,1
3.3047,0.85435,0,1
3.3098,0.85097,0,1
3.3148,0.84768,0,1
3.3197,0.84449,0,1
3.3247,0.84139,0,1
3.3298,0.8384,0,1
3.3348,0.8355,0,1
3.3397,0.83271,0,1
3.3447,0.83002,0,1
3.3497,0.82744,0,1
3.3548,0.82497,0,1
3.3598,0.8226,0,1
3.3647,0.82035,0,1
3.3697,0.81821,0,1
3.3748,0.81618,0,1
3.3798,0.81427,0,1
3.3847,0.81247,0,1
3.3897,0.81079,0,1
3.3948,0.80923,0,1
3.3998,0.80779,0,1
3.4047,0.80647,0,1
3.4097,0.80527,0,1
3.4148,0.80419,0,1
3.4198,0.80323,0,1
3.4247,0.8024,0,1
3.4297,0.80169,0,1
3.4348,0.8011,0,1
3.4398,0.80064,0,1
3.4447,0.8003,0,1
3.4497,0.80009,0,1
3.4548,0.8,0,1
3.4598,0.80004,0,1
3.4647,0.8002,0,1
3.4697,0.80049,0,1
3.4747,0.8009,0,1
3.4798,0.80144,0,1
3.4848,0.8021,0,1
3.4897,0.80288,0,1
3.4947,0.80379,0,1
3.4998,0.80482,0,1
3.5048,0.80597,0,1
3.5097,0.80725,0,1
3.5147,0.80864,0,1
3.5198,0.81015,0,1
3.5248,0.81178,0,1
3.5297,0.81353,0,1
3.5347,0.8154,0,1
3.5398,0.81738,0,1
3.5448,0.81948,0,1
3.5497,0.82169,0,1
3.5547,0.82401,0,1
3.5598,0.82644,0,1
3.5648,0.82897,0,1
3.5697,0.83162,0,1
3.5747,0.83437,0,1
3.5798,0.83722,0,1
3.5848,0.84018,0,1
3.5897,0.84323,0,1
3.5947,0.84639,0,1
3.5997,0.84964,0,1
3.6048,0.85298,0,1
3.6098,0.85642,0,1
3.6147,0.85994,0,1
3.6197,0.86355,0,1
3.6248,0.86725,0,1
3.6298,0.87103,0,1
3.6347,0.87489,0,1
3.6397,0.87883,0,1
3.6448,0.88285,0,1
3.6498,0.88694,0,1
3.6547,0.8911,0,1
3.6597,0.89533,0,1
3.6648,0.89962,0,1
3.6698,0.90397,0,1
3.6747,0.90839,0,1
3.6797,0.91286,0,1
3.6848,0.91739,0,1
3.6898,0.92197,0,1
3.6947,0.9266,0,1
3.6997,0.93127,0,1
3.7048,0.93599,0,1
3.7098,0.94074,0,1
3.7147,0.94554,0,1
3.7197,0.95036,0,1
3.7247,0.95522,0,1
3.7298,0.96011,0,1
3.7348,0.96502,0,1
3.7397,0.96995,0,1
3.7447,0.97491,0,1
3.7498,0.97987,0,1
3.7548,0.98485,0,1
3.7597,0.98984,0,1
3.7647,0.99484,0,1
3.7698,0.99984,0,1
3.7748,1.0048,0,1
3.7797,1.0098,0,1
3.7847,1.0148,0,1
3.7898,1.0198,0,1
3.7948,1.0248,0,1
3.7997,1.0297,0,1
3.8047,1.0347,0,1
3.8098,1.0396,0,1
3.8148,1.0445,0,1
3.8197,1.0493,0,1
3.8247,1.0542,0,1
3.8298,1.059,0,1
3.8348,1.0637,0,1
3.8397,1.0684,0,1
3.8447,1.0731,0,1
3.8497,1.0777,0,1
3.8548,1.0823,0,1
3.8598,1.0868,0,1
3.8647,1.0913,0,1
3.8697,1.0957,0,1
3.8748,1.1001,0,1
3.8798,1.1044,0,1
3.8847,1.1086,0,1
3.8897,1.1128,0,1
3.8948,1.1169,0,1
3.8998,1.1209,0,1
3.9047,1.1249,0,1
3.9097,1.1287,0,1
3.9148,1.1325,0,1
3.9198,1.1362,0,1
3.9247,1.1398,0,1
3.9297,1.1434,0,1
3.9348,1.1468,0,1
3.9398,1.1501,0,1
3.9447,1.1534,0,1
3.9497,1.1566,0,1
3.9548,1.1596,0,1
3.9598,1.1626,0,1
3.9647,1.1654,0,1
3.9697,1.1682,0,1
3.9747,1.1709,0,1
3.9798,1.1734,0,1
3.9848,1.1758,0,1
3.9897,1.1782,0,1
3.9947,1.1804,0,1
3.9998,1.1825,0,1
4.0047,1.1845,0,1
4.0098,1.1863,0,1
4.0148,1.1881,0,1
4.0198,1.1897,0,1
4.0248,1.1913,0,1
4.0297,1.1927,0,1
4.0347,1.1939,0,1
4.0397,1.1951,0,1
4.0447,1.1961,0,1
4.0498,1.1971,0,1
4.0548,1.1979,0,1
4.0598,1.1985,0,1
4.0648,1.1991,0,1
4.0697,1.1995,0,1
4.0747,1.1998,0,1
4.0797,1.2,0,1
4.0847,1.2,0,1
4.0898,1.1999,0,1
4.0948,1.1997,0,1
4.0998,1.1994,0,1
4.1048,1.1989,0,1
4.1098,1.1984,0,1
4.1147,1.1977,0,1
4.1197,1.1968,0,1
4.1247,1.1959,0,1
4.1297,1.1948,0,1
4.1348,1.1936,0,1
4.1398,1.1923,0,1
4.1448,1.1909,0,1
4.1498,1.1893,0,1
4.1547,1.1876,0,1
4.1597,1.1859,0,1
4.1647,1.1839,0,1
4.1697,1.1819,0,1
4.1748,1.1798,0,1
4.1798,1.1775,0,1
4.1848,1.1752,0,1
4.1898,1.1727,0,1
4.1947,1.1701,0,1
4.1997,1.1675,0,1
4.2047,1.1647,0,1
4.2097,1.1618,0,1
4.2148,1.1588,0,1
4.2198,1.1557,0,1
4.2248,1.1525,0,1
4.2298,1.1492,0,1
4.2348,1.1459,0,1
4.2397,1.1424,0,1
4.2447,1.1389,0,1
4.2497,1.1352,0,1
4.2547,1.1315,0,1
4.2598,1.1277,0,1
4.2648,1.1238,0,1
4.2698,1.1198,0,1
4.2748,1.1158,0,1
4.2797,1.1117,0,1
4.2847,1.1075,0,1
4.2897,1.1032,0,1
4.2947,1.0989,0,1
4.2998,1.0945,0,1
4.3048,1.0901,0,1
4.3098,1.0856,0,1
4.3148,1.0811,0,1
4.3197,1.0765,0,1
4.3247,1.0718,0,1
4.3297,1.0671,0,1
4.3347,1.0624,0,1
4.3398,1.0576,0,1
4.3448,1.0528,0,1
4.3498,1.048,0,1
4.3548,1.0431,0,1
4.3598,1.0382,0,1
4.3647,1.0333,0,1
4.3697,1.0284,0,1
4.3747,1.0234,0,1
4.3797,1.0185,0,1
4.3848,1.0135,0,1
4.3898,1.0085,0,1
4.3948,1.0035,0,1
4.3998,0.99848,0,1
4.4047,0.99348,0,1
4.4097,0.98849,0,1
4.4147,0.9835,0,1
4.4197,0.97852,0,1
4.4248,0.97356,0,1
4.4298,0.96861,0,1
4.4348,0.96368,0,1
4.4398,0.95878,0,1
4.4447,0.9539,0,1
4.4497,0.94905,0,1
4.4547,0.94423,0,1
4.4597,0.93945,0,1
4.4648,0.9347,0,1
4.4698,0.92999,0,1
4.4748,0.92533,0,1
4.4798,0.92072,0,1
4.4848,0.91615,0,1
4.4897,0.91164,0,1
4.4947,0.90718,0,1
4.4997,0.90278,0,1
4.5047,0.89844,0,1
4.5098,0.89417,0,1
4.5148,0.88996,0,1
4.5198,0.88582,0,1
4.5248,0.88175,0,1
4.5297,0.87776,0,1
4.5347,0.87384,0,1
4.5397,0.87,0,1
4.5447,0.86624,0,1
4.5498,0.86256,0,1
4.5548,0.85897,0,1
4.5598,0.85547,0,1
4.5648,0.85206,0,1
4.5697,0.84874,0,1
4.5747,0.84552,0,1
4.5797,0.84239,0,1
4.5847,0.83937,0,1
4.5898,0.83644,0,1
4.5948,0.83361,0,1
4.5998,0.83089,0,1
4.6048,0.82827,0,1
4.6098,0.82576,0,1
4.6147,0.82336,0,1
4.6197,0.82107,0,1
4.6247,0.8189,0,1
4.6297,0.81683,0,1
4.6348,0.81488,0,1
4.6398,0.81305,0,1
4.6448,0.81133,0,1
4.6498,0.80973,0,1
4.6547,0.80825,0,1
4.6597,0.80689,0,1
4.6647,0.80565,0,1
4.6697,0.80453,0,1
4.6748,0.80353,0,1
4.6798,0.80266,0,1
4.6848,0.80191,0,1
4.6898,0.80128,0,1
4.6947,0.80078,0,1
4.6997,0.8004,0,1
4.7047,0.80015,0,1
4.7097,0.80002,0,1
4.7148,0.80001,0,1
4.7198,0.80014,0,1
4.7248,0.80038,0,1
4.7298,0.80075,0,1
4.7348,0.80125,0,1
4.7397,0.80187,0,1
4.7447,0.80261,0,1
4.7497,0.80348,0,1
4.7547,0.80447,0,1
4.7598,0.80558,0,1
4.7648,0.80682,0,1
4.7698,0.80817,0,1
4.7748,0.80964,0,1
4.7797,0.81124,0,1
4.7847,0.81295,0,1
4.7897,0.81478,0,1
4.7947,0.81672,0,1
4.7998,0.81878,0,1
4.8048,0.82095,0,1
4.8098,0.82323,0,1
4.8148,0.82563,0,1
4.8197,0.82813,0,1
4.8247,0.83074,0,1
4.8297,0.83346,0,1
4.8347,0.83628,0,1
4.8398,0.8392,0,1
4.8448,0.84222,0,1
4.8498,0.84534,0,1
4.8548,0.84856,0,1
4.8598,0.85188,0,1
4.8647,0.85528,0,1
4.8697,0.85878,0,1
4.8747,0.86236,0,1
4.8797,0.86603,0,1
4.8848,0.86979,0,1
4.8898,0.87362,0,1
4.8948,0.87754,0,1
4.8998,0.88153,0,1
4.9047,0.88559,0,1
4.9097,0.88973,0,1
4.9147,0.89393,0,1
4.9197,0.89821,0,1
4.9248,0.90254,0,1
4.9298,0.90694,0,1
4.9348,0.91139,0,1
4.9398,0.9159,0,1
4.9447,0.92046,0,1
4.9497,0.92508,0,1
4.9547,0.92973,0,1
4.9597,0.93444,0,1
4.9648,0.93918,0,1
4.9698,0.94396,0,1
4.9748,0.94878,0,1
4.9798,0.95363,0,1
4.9848,0.95851,0,1
4.9897,0.96341,0,1
4.9947,0.96834,0,1
4.9997,0.97328,0,1


==> figs/data/p7_32x32_y0p3125.csv <==
Point ID,B_0,B_1,B_Magnitude,Density,Divb,Points_0,Points_1,Points_2,Points_Magnitude,Pressure,Velocity_0,Velocity_1,Velocity_Magnitude,arc_length,vtkValidPointMask
0,-0.047914,-0.102708,0.113334,0.248291,0.017844,0,0.3125,0,0.3125,0.216949,-0.64864,-0.0461434,0.650279,0,1
1,-0.0582232,-0.0874202,0.105034,0.249871,0.0231018,0.005,0.3125,0,0.31254,0.21897,-0.652827,0.0627746,0.655838,0.005,1
2,-0.0714533,-0.0712523,0.100908,0.251416,0.0270094,0.01,0.3125,0,0.31266,0.220681,-0.654286,0.166289,0.675086,0.01,1
3,-0.0871975,-0.0518753,0.101462,0.253173,0.0298925,0.015,0.3125,0,0.31286,0.22181,-0.659455,0.264079,0.710365,0.015,1
4,-0.104674,-0.028633,0.108519,0.255183,0.0325868,0.02,0.3125,0,0.313139,0.222773,-0.668853,0.353139,0.756354,0.02,1
5,-0.121666,-0.00194039,0.121681,0.257167,0.0326199,0.025,0.3125,0,0.313498,0.223686,-0.683276,0.437096,0.811122,0.025,1
6,-0.136784,0.0258105,0.139198,0.258835,0.0246348,0.03,0.3125,0,0.313937,0.224202,-0.701605,0.518621,0.872477,0.03,1
7,-0.145273,0.0509183,0.153938,0.260585,0.00279355,0.035,0.3125,0,0.314454,0.224733,-0.719534,0.581412,0.925078,0.035,1
8,-0.141229,0.0676298,0.156587,0.261492,-0.0185853,0.04,0.3125,0,0.31505,0.227554,-0.725184,0.627507,0.958988,0.04,1
9,-0.118925,0.0659031,0.135965,0.262073,-0.0346215,0.045,0.3125,0,0.315723,0.231692,-0.713755,0.643902,0.961278,0.045,1
10,-0.0825515,0.0465122,0.094753,0.26239,-0.0385328,0.05,0.3125,0,0.316475,0.235535,-0.688632,0.636405,0.93767,0.05,1
11,-0.0428841,0.0190199,0.0469127,0.262308,-0.0316051,0.055,0.3125,0,0.317303,0.237782,-0.65557,0.618607,0.901359,0.055,1
12,-0.00764553,-0.00910268,0.0118875,0.260786,-0.0133942,0.06,0.3125,0,0.318208,0.238145,-0.615093,0.594885,0.855703,0.06,1
13,0.0201164,-0.0329356,0.0385931,0.258011,0.00954389,0.065,0.3125,0,0.319188,0.237509,-0.56366,0.560165,0.794668,0.065,1
14,0.0339412,-0.0504341,0.0607915,0.254989,0.0266533,0.07,0.3125,0,0.320244,0.236757,-0.497391,0.514203,0.715404,0.07,1
15,0.0344377,-0.0594887,0.0687377,0.253103,0.0330038,0.075,0.3125,0,0.321374,0.236379,-0.420378,0.455851,0.620095,0.075,1
16,0.0234451,-0.0599906,0.0644092,0.253146,0.0275446,0.08,0.3125,0,0.322578,0.236624,-0.339092,0.389413,0.516358,0.08,1
17,0.00745246,-0.0559137,0.0564082,0.254474,0.0195604,0.085,0.3125,0,0.323854,0.236804,-0.263638,0.32582,0.419123,0.085,1
18,-0.0134837,-0.0479171,0.0497781,0.256437,0.0113063,0.09,0.3125,0,0.325202,0.23682,-0.200698,0.268561,0.335268,0.09,1
19,-0.0398608,-0.0356668,0.0534883,0.258447,-0.00193711,0.095,0.3125,0,0.326621,0.235794,-0.151336,0.220844,0.267721,0.095,1
20,-0.0571423,-0.0280427,0.0636525,0.260438,-0.00886128,0.1,0.3125,0,0.32811,0.235346,-0.115361,0.179693,0.213536,0.1,1
21,-0.0747066,-0.0204713,0.0774607,0.262039,-0.0123321,0.105,0.3125,0,0.329668,0.234403,-0.0912705,0.150448,0.175968,0.105,1
22,-0.0904582,-0.0140948,0.0915498,0.263316,-0.0131841,0.11,0.3125,0,0.331295,0.23329,-0.0757694,0.128547,0.149215,0.11,1
23,-0.103922,-0.00850597,0.104269,0.264056,-0.0126804,0.115,0.3125,0,0.332988,0.231978,-0.0661501,0.111266,0.129445,0.115,1
24,-0.116509,-0.00263771,0.116538,0.264715,-0.00885986,0.12,0.3125,0,0.334748,0.230632,-0.0597695,0.0964361,0.113456,0.12,1
25,-0.127231,0.00317758,0.127271,0.264658,-0.00294913,0.125,0.3125,0,0.336573,0.229167,-0.0558028,0.0820653,0.0992405,0.125,1
26,-0.142498,0.0117261,0.142979,0.265376,0.00506938,0.13,0.3125,0,0.338462,0.228591,-0.0496015,0.0621244,0.0794969,0.13,1
27,-0.155537,0.0177559,0.156547,0.265518,0.00644357,0.135,0.3125,0,0.340413,0.227772,-0.041492,0.0453528,0.0614692,0.135,1
28,-0.16795,0.0238979,0.169641,0.265733,0.00373324,0.14,0.3125,0,0.342427,0.227162,-0.0330318,0.0299714,0.0446025,0.14,1
29,-0.179569,0.0301074,0.182075,0.265893,0.000512294,0.145,0.3125,0,0.344501,0.226563,-0.0247004,0.0163336,0.0296124,0.145,1
30,-0.190424,0.0363674,0.193865,0.266102,-0.00230371,0.15,0.3125,0,0.346636,0.226122,-0.0161901,0.0041412,0.0167113,0.15,1
31,-0.200252,0.0441103,0.205053,0.265959,-0.00149487,0.155,0.3125,0,0.348828,0.225585,-0.00645309,-0.00846556,0.0106446,0.155,1
32,-0.212688,0.0515619,0.218849,0.266592,-0.00113645,0.16,0.3125,0,0.351079,0.22571,0.00287051,-0.0180505,0.0182774,0.16,1
33,-0.222708,0.0598561,0.230611,0.267062,-0.00568868,0.165,0.3125,0,0.353385,0.225874,0.0129294,-0.0267022,0.0296678,0.165,1
34,-0.230594,0.0683334,0.240506,0.267383,-0.00576851,0.17,0.3125,0,0.355747,0.225975,0.0241167,-0.0352523,0.0427123,0.17,1
35,-0.237315,0.0759576,0.249175,0.267709,-0.00364513,0.175,0.3125,0,0.358164,0.226193,0.0356968,-0.0440262,0.0566795,0.175,1
36,-0.243115,0.0830768,0.256918,0.268178,-0.00114617,0.18,0.3125,0,0.360633,0.22667,0.0487684,-0.0511416,0.0706669,0.18,1
37,-0.247992,0.089115,0.263518,0.268844,0.00154132,0.185,0.3125,0,0.363155,0.227196,0.0634316,-0.0570111,0.0852868,0.185,1
38,-0.251545,0.0942989,0.26864,0.269639,0.00437145,0.19,0.3125,0,0.365727,0.227546,0.0785622,-0.0616852,0.0998853,0.19,1
39,-0.254396,0.0999922,0.273342,0.270375,0.00771278,0.195,0.3125,0,0.368349,0.227821,0.094368,-0.0646117,0.114368,0.195,1
40,-0.256955,0.104558,0.277413,0.271102,0.0074505,0.2,0.3125,0,0.371021,0.228135,0.110396,-0.0659985,0.12862,0.2,1
41,-0.258615,0.108143,0.280315,0.271565,0.00450108,0.205,0.3125,0,0.37374,0.228098,0.126739,-0.0655704,0.142697,0.205,1
42,-0.260094,0.112367,0.283329,0.271731,0.00354803,0.21,0.3125,0,0.376505,0.227813,0.142454,-0.0596168,0.154426,0.21,1
43,-0.26066,0.116552,0.285531,0.272264,0.00384341,0.215,0.3125,0,0.379317,0.227447,0.157266,-0.0496035,0.164903,0.215,1
44,-0.26049,0.124724,0.28881,0.271207,0.00725653,0.22,0.3125,0,0.382173,0.225289,0.167177,-0.0285078,0.16959,0.22,1
45,-0.261313,0.135616,0.294408,0.272741,0.0109688,0.225,0.3125,0,0.385073,0.22548,0.182741,-0.00674603,0.182866,0.225,1
46,-0.26017,0.151634,0.301134,0.275251,0.0114783,0.23,0.3125,0,0.388016,0.225904,0.196584,0.023582,0.197993,0.23,1
47,-0.257907,0.174423,0.311351,0.272913,0.00884031,0.235,0.3125,0,0.391,0.22242,0.198082,0.0722182,0.210837,0.235,1
48,-0.252017,0.206614,0.325887,0.272268,0.00534513,0.24,0.3125,0,0.394026,0.218384,0.198144,0.137402,0.241123,0.24,1
49,-0.244175,0.244727,0.345706,0.253024,0.00290779,0.245,0.3125,0,0.397091,0.193522,0.148443,0.26152,0.300712,0.245,1
50,-0.245169,0.262752,0.359369,0.205285,0.000738783,0.25,0.3125,0,0.400195,0.122893,-0.117787,0.490905,0.504838,0.25,1
51,-0.262729,0.23948,0.355496,0.136356,-0.00121916,0.255,0.3125,0,0.403338,0.058261,-0.488376,0.692658,0.847518,0.255,1
52,-0.268798,0.233036,0.35575,0.127668,-0.00338519,0.26,0.3125,0,0.406517,0.0518139,-0.576568,0.728387,0.928966,0.26,1
53,-0.26876,0.235047,0.357042,0.129283,-0.00597701,0.265,0.3125,0,0.409733,0.0533379,-0.587433,0.745155,0.948858,0.265,1
54,-0.267748,0.236725,0.35739,0.13095,-0.00853363,0.27,0.3125,0,0.412985,0.0549479,-0.60205,0.764918,0.973429,0.27,1
55,-0.265938,0.23767,0.356665,0.134109,-0.0107928,0.275,0.3125,0,0.416271,0.0573649,-0.61194,0.780404,0.991716,0.275,1
56,-0.263493,0.237904,0.355002,0.137251,-0.0122701,0.28,0.3125,0,0.419591,0.059436,-0.619887,0.797776,1.0103,0.28,1
57,-0.259324,0.237259,0.351484,0.140854,-0.0130609,0.285,0.3125,0,0.422944,0.0620711,-0.638197,0.824613,1.04273,0.285,1
58,-0.256036,0.236789,0.348746,0.144282,-0.0141756,0.29,0.3125,0,0.426329,0.0646559,-0.651202,0.845213,1.06698,0.29,1
59,-0.252201,0.235046,0.344749,0.148784,-0.0131135,0.295,0.3125,0,0.429746,0.0679276,-0.661418,0.862315,1.08677,0.295,1
60,-0.248057,0.23309,0.340387,0.153053,-0.0105323,0.3,0.3125,0,0.433193,0.0715526,-0.669142,0.876831,1.10299,0.3,1
61,-0.244098,0.231672,0.336534,0.156448,-0.0085872,0.305,0.3125,0,0.436671,0.0750103,-0.674909,0.891215,1.11793,0.305,1
62,-0.240471,0.230735,0.333264,0.160304,-0.0064935,0.31,0.3125,0,0.440178,0.0786624,-0.677942,0.902181,1.12851,0.31,1
63,-0.237052,0.22981,0.330161,0.164077,-0.00616208,0.315,0.3125,0,0.443713,0.0827123,-0.679038,0.909488,1.13502,0.315,1
64,-0.232933,0.228498,0.326296,0.167923,-0.00491199,0.32,0.3125,0,0.447276,0.0866437,-0.67476,0.915361,1.13718,0.32,1
65,-0.22887,0.227145,0.322453,0.172615,-0.00137207,0.325,0.3125,0,0.450867,0.0907711,-0.668124,0.917877,1.13529,0.325,1
66,-0.22575,0.226285,0.319638,0.177578,0.00232617,0.33,0.3125,0,0.454485,0.0945089,-0.663637,0.92035,1.13466,0.33,1
67,-0.223933,0.226499,0.318508,0.181298,0.00464265,0.335,0.3125,0,0.458128,0.0972088,-0.664781,0.926525,1.14034,0.335,1
68,-0.222876,0.228223,0.318998,0.182849,0.00614425,0.34,0.3125,0,0.461797,0.0987585,-0.669664,0.935792,1.15072,0.34,1
69,-0.222485,0.229717,0.319796,0.183296,0.00506118,0.345,0.3125,0,0.46549,0.0995272,-0.675912,0.94285,1.1601,0.345,1
70,-0.221027,0.231225,0.319872,0.184262,0.00147841,0.35,0.3125,0,0.469208,0.100648,-0.676391,0.94755,1.1642,0.35,1
71,-0.218971,0.232876,0.319655,0.18555,-0.00460812,0.355,0.3125,0,0.47295,0.102309,-0.671,0.946085,1.15988,0.355,1
72,-0.216576,0.235021,0.319594,0.187112,-0.0112723,0.36,0.3125,0,0.476714,0.104189,-0.66188,0.940351,1.14993,0.36,1
73,-0.213432,0.23622,0.31836,0.189258,-0.0135171,0.365,0.3125,0,0.480501,0.106748,-0.648541,0.927404,1.13167,0.365,1
74,-0.210074,0.237748,0.317262,0.191425,-0.00705679,0.37,0.3125,0,0.48431,0.109379,-0.633272,0.912019,1.11032,0.37,1
75,-0.205195,0.239915,0.315696,0.192944,0.00379782,0.375,0.3125,0,0.488141,0.111964,-0.615462,0.895619,1.0867,0.375,1
76,-0.201661,0.243549,0.316201,0.194071,0.0164731,0.38,0.3125,0,0.491992,0.113811,-0.600425,0.880395,1.06565,0.38,1
77,-0.198769,0.248387,0.318128,0.194607,0.0206923,0.385,0.3125,0,0.495864,0.114992,-0.5878,0.867402,1.0478,0.385,1
78,-0.197286,0.255045,0.322443,0.194533,0.0154613,0.39,0.3125,0,0.499756,0.115044,-0.579223,0.85873,1.03582,0.39,1
79,-0.197762,0.264595,0.330334,0.193566,0.00447669,0.395,0.3125,0,0.503668,0.113602,-0.577007,0.856591,1.0328,0.395,1
80,-0.198836,0.275988,0.340154,0.192096,-0.00540485,0.4,0.3125,0,0.507599,0.111558,-0.577922,0.85735,1.03394,0.4,1
81,-0.199095,0.287217,0.349474,0.190788,-0.0107406,0.405,0.3125,0,0.511548,0.110079,-0.577069,0.855233,1.03171,0.405,1
82,-0.198283,0.298076,0.358002,0.189859,-0.0107082,0.41,0.3125,0,0.515516,0.109132,-0.572915,0.852108,1.0268,0.41,1
83,-0.196139,0.308242,0.365354,0.189508,-0.00398287,0.415,0.3125,0,0.519501,0.108927,-0.564917,0.845427,1.0168,0.415,1
84,-0.192291,0.316031,0.369935,0.190134,0.00351404,0.42,0.3125,0,0.523504,0.110075,-0.551485,0.831269,0.997569,0.42,1
85,-0.187643,0.321362,0.372134,0.19144,0.00902061,0.425,0.3125,0,0.527524,0.112165,-0.535397,0.811279,0.972021,0.425,1
86,-0.18399,0.326599,0.374859,0.192586,0.00943473,0.43,0.3125,0,0.53156,0.11389,-0.522767,0.793518,0.95024,0.43,1
87,-0.181679,0.3341,0.380303,0.192947,0.00261889,0.435,0.3125,0,0.535613,0.114235,-0.516666,0.784876,0.939667,0.435,1
88,-0.179273,0.341447,0.385648,0.193225,-0.00344551,0.44,0.3125,0,0.539682,0.114705,-0.512377,0.776722,0.930499,0.44,1
89,-0.17647,0.347971,0.390161,0.193725,-0.00564891,0.445,0.3125,0,0.543766,0.115941,-0.506741,0.765042,0.917647,0.445,1
90,-0.173245,0.354126,0.394232,0.194555,-0.00762525,0.45,0.3125,0,0.547865,0.117431,-0.501019,0.754165,0.90542,0.45,1
91,-0.169241,0.358616,0.396545,0.196369,-0.00923961,0.455,0.3125,0,0.551979,0.11963,-0.494616,0.742157,0.891875,0.455,1
92,-0.164436,0.36023,0.395986,0.199386,-0.00952487,0.46,0.3125,0,0.556108,0.122839,-0.488842,0.727769,0.876707,0.46,1
93,-0.159084,0.358992,0.392661,0.203618,-0.00669727,0.465,0.3125,0,0.560251,0.127138,-0.483733,0.711359,0.86025,0.465,1
94,-0.155011,0.356543,0.388782,0.20823,-0.0029243,0.47,0.3125,0,0.564408,0.13169,-0.480752,0.697527,0.847152,0.47,1
95,-0.150641,0.354594,0.385265,0.212672,-0.000951612,0.475,0.3125,0,0.568578,0.13566,-0.482612,0.692941,0.844441,0.475,1
96,-0.145199,0.35059,0.379468,0.21693,0.00323578,0.48,0.3125,0,0.572762,0.140596,-0.482852,0.688086,0.8406,0.48,1
97,-0.139433,0.345267,0.372359,0.221023,0.00704519,0.485,0.3125,0,0.576959,0.14584,-0.48374,0.686164,0.839539,0.485,1
98,-0.132934,0.337705,0.362927,0.225408,0.010761,0.49,0.3125,0,0.581168,0.151885,-0.483663,0.684432,0.83808,0.49,1
99,-0.126013,0.327547,0.35095,0.230106,0.0144771,0.495,0.3125,0,0.58539,0.15848,-0.483519,0.682366,0.83631,0.495,1
100,-0.11841,0.313579,0.335191,0.235741,0.0202414,0.5,0.3125,0,0.589624,0.166528,-0.482185,0.677125,0.831264,0.5,1
101,-0.113502,0.301929,0.322559,0.241371,0.0200917,0.505,0.3125,0,0.59387,0.172926,-0.484413,0.686095,0.83987,0.505,1
102,-0.107098,0.2865,0.305863,0.247852,0.0173231,0.51,0.3125,0,0.598127,0.180306,-0.486814,0.692027,0.846102,0.51,1
103,-0.100516,0.268672,0.286859,0.254957,0.0149301,0.515,0.3125,0,0.602396,0.18814,-0.487899,0.69709,0.85087,0.515,1
104,-0.0939359,0.24884,0.265979,0.262102,0.0132713,0.52,0.3125,0,0.606676,0.195973,-0.487722,0.698595,0.852002,0.52,1
105,-0.0880275,0.227545,0.243979,0.268981,0.0113123,0.525,0.3125,0,0.610967,0.203592,-0.485579,0.696962,0.849437,0.525,1
106,-0.0826009,0.205067,0.221078,0.274692,0.0048186,0.53,0.3125,0,0.615269,0.210568,-0.482919,0.689224,0.841571,0.53,1
107,-0.0749504,0.18389,0.198578,0.280547,0.00356734,0.535,0.3125,0,0.619582,0.216924,-0.475055,0.671563,0.822602,0.535,1
108,-0.0670075,0.159292,0.172812,0.285611,0.00910978,0.54,0.3125,0,0.623904,0.223306,-0.465,0.651586,0.800493,0.54,1
109,-0.0605483,0.133719,0.146789,0.289501,0.0102406,0.545,0.3125,0,0.628237,0.22837,-0.456782,0.631309,0.779231,0.545,1
110,-0.0542081,0.10786,0.120716,0.292289,0.00372868,0.55,0.3125,0,0.632579,0.232382,-0.448981,0.60937,0.756912,0.55,1
111,-0.0470565,0.0820822,0.0946139,0.29459,-0.00978498,0.555,0.3125,0,0.636931,0.235738,-0.439844,0.584062,0.731157,0.555,1
112,-0.0385742,0.0566365,0.0685249,0.296125,-0.0267152,0.56,0.3125,0,0.641293,0.238083,-0.430286,0.556121,0.703148,0.56,1
113,-0.0296227,0.0270294,0.040101,0.296794,-0.0341313,0.565,0.3125,0,0.645663,0.239454,-0.420951,0.529226,0.676225,0.565,1
114,-0.0196684,-0.00240666,0.019815,0.29669,-0.0287393,0.57,0.3125,0,0.650043,0.240302,-0.410391,0.50119,0.647775,0.57,1
115,-0.00971805,-0.0334869,0.0348685,0.295587,-0.0197755,0.575,0.3125,0,0.654432,0.240357,-0.399014,0.472845,0.618704,0.575,1
116,-0.000755179,-0.0643533,0.0643578,0.29353,-0.014728,0.58,0.3125,0,0.658829,0.239523,-0.388101,0.443888,0.589626,0.58,1
117,0.00820367,-0.0931492,0.0935098,0.290943,-0.0137471,0.585,0.3125,0,0.663235,0.238109,-0.377646,0.411882,0.558805,0.585,1
118,0.0174129,-0.123685,0.124904,0.287951,-0.0173196,0.59,0.3125,0,0.66765,0.235836,-0.368114,0.377759,0.527456,0.59,1
119,0.0292509,-0.156987,0.159689,0.284326,-0.0174707,0.595,0.3125,0,0.672072,0.232368,-0.362413,0.345641,0.50081,0.595,1
120,0.0432066,-0.188299,0.193192,0.279733,-0.00995019,0.6,0.3125,0,0.676503,0.227906,-0.361353,0.314176,0.478835,0.6,1
121,0.0537641,-0.21791,0.224444,0.275756,-0.00135994,0.605,0.3125,0,0.680941,0.223173,-0.361676,0.282731,0.459072,0.605,1
122,0.0616998,-0.244185,0.251859,0.272416,0.00786134,0.61,0.3125,0,0.685388,0.218657,-0.362308,0.252388,0.44155,0.61,1
123,0.0671633,-0.266349,0.274686,0.269378,0.0183009,0.615,0.3125,0,0.689841,0.21468,-0.362714,0.221821,0.425166,0.615,1
124,0.0702104,-0.285157,0.293673,0.266232,0.0280808,0.62,0.3125,0,0.694303,0.210945,-0.362592,0.190413,0.409549,0.62,1
125,0.0716909,-0.297701,0.306211,0.263842,0.0332839,0.625,0.3125,0,0.698771,0.20843,-0.361405,0.153998,0.392847,0.625,1
126,0.0728089,-0.309743,0.318185,0.261258,0.0357783,0.63,0.3125,0,0.703247,0.205908,-0.359924,0.119893,0.379367,0.63,1
127,0.0731228,-0.317547,0.325858,0.259168,0.0332933,0.635,0.3125,0,0.70773,0.204286,-0.357169,0.0812848,0.366302,0.635,1
128,0.0729405,-0.322069,0.330225,0.25791,0.0286031,0.64,0.3125,0,0.712219,0.203506,-0.354363,0.0423672,0.356886,0.64,1
129,0.0722712,-0.32336,0.331338,0.257488,0.0230754,0.645,0.3125,0,0.716716,0.203632,-0.351565,0.00279368,0.351577,0.645,1
130,0.0711074,-0.321793,0.329555,0.258435,0.0178168,0.65,0.3125,0,0.721219,0.204682,-0.347932,-0.0382045,0.350024,0.65,1
131,0.0692308,-0.318054,0.325502,0.258114,0.010519,0.655,0.3125,0,0.725728,0.205988,-0.346204,-0.0836007,0.356155,0.655,1
132,0.0686062,-0.312287,0.319734,0.258649,0.00312684,0.66,0.3125,0,0.730244,0.207349,-0.344578,-0.112942,0.362616,0.66,1
133,0.0673806,-0.306891,0.314201,0.25991,0.00289722,0.665,0.3125,0,0.734766,0.21007,-0.337817,-0.145485,0.367813,0.665,1
134,0.0651734,-0.300324,0.307315,0.261228,0.00649085,0.67,0.3125,0,0.739294,0.212663,-0.331356,-0.180514,0.377336,0.67,1
135,0.0621806,-0.289496,0.296098,0.260492,0.0118792,0.675,0.3125,0,0.743829,0.21259,-0.336426,-0.215075,0.399299,0.675,1
136,0.0576879,-0.279716,0.285602,0.261313,0.0148689,0.68,0.3125,0,0.748369,0.214984,-0.332807,-0.253769,0.41852,0.68,1
137,0.0523777,-0.262196,0.267377,0.25726,0.0140506,0.685,0.3125,0,0.752915,0.210608,-0.357163,-0.298883,0.465722,0.685,1
138,0.0370263,-0.212714,0.215913,0.219571,0.0111726,0.69,0.3125,0,0.757467,0.157869,-0.586934,-0.40337,0.712179,0.69,1
139,0.0175181,-0.148399,0.149429,0.159346,0.00950011,0.695,0.3125,0,0.762024,0.0878923,-0.952903,-0.541701,1.09611,0.695,1
140,0.0121387,-0.12006,0.120672,0.133693,0.0137369,0.7,0.3125,0,0.766587,0.0628752,-1.13194,-0.615299,1.28836,0.7,1
141,0.0132057,-0.114064,0.114825,0.134581,0.0188455,0.705,0.3125,0,0.771156,0.0617296,-1.14511,-0.629776,1.30687,0.705,1
142,0.013999,-0.106973,0.107885,0.133237,0.0218351,0.71,0.3125,0,0.775729,0.0613346,-1.15557,-0.643243,1.32254,0.71,1
143,0.0148209,-0.101692,0.102766,0.133752,0.0240805,0.715,0.3125,0,0.780308,0.0632527,-1.15826,-0.660283,1.33324,0.715,1
144,0.0149012,-0.0958959,0.0970468,0.134398,0.023391,0.72,0.3125,0,0.784893,0.0625784,-1.16393,-0.672549,1.34427,0.72,1
145,0.0153063,-0.0907744,0.0920558,0.135735,0.0202812,0.725,0.3125,0,0.789482,0.0639266,-1.16764,-0.688195,1.35536,0.725,1
146,0.0157167,-0.0851577,0.0865958,0.136799,0.016835,0.73,0.3125,0,0.794076,0.0647632,-1.17317,-0.703943,1.36816,0.73,1
147,0.0159968,-0.079597,0.0811886,0.137967,0.0149471,0.735,0.3125,0,0.798675,0.0657039,-1.17924,-0.720723,1.38204,0.735,1
148,0.015793,-0.0743547,0.0760134,0.139089,0.0150649,0.74,0.3125,0,0.803278,0.0665715,-1.18585,-0.737924,1.3967,0.74,1
149,0.0146686,-0.0698982,0.0714208,0.140171,0.0156655,0.745,0.3125,0,0.807887,0.0674081,-1.19239,-0.754975,1.41131,0.745,1
150,0.0129824,-0.0665969,0.0678505,0.141798,0.015008,0.75,0.3125,0,0.8125,0.0681529,-1.19708,-0.770348,1.42353,0.75,1
151,0.0100652,-0.0636873,0.0644778,0.142997,0.011108,0.755,0.3125,0,0.817118,0.0690508,-1.2033,-0.789063,1.43894,0.755,1
152,0.00622881,-0.0629158,0.0632233,0.1441,0.00545693,0.76,0.3125,0,0.82174,0.0697367,-1.20791,-0.806712,1.45253,0.76,1
153,0.00182036,-0.0630237,0.06305,0.145151,0.00144769,0.765,0.3125,0,0.826366,0.0703414,-1.21111,-0.823115,1.46435,0.765,1
154,-0.00319445,-0.0643589,0.0644382,0.146071,-0.00268099,0.77,0.3125,0,0.830997,0.0709256,-1.21136,-0.837417,1.47264,0.77,1
155,-0.00872865,-0.0668956,0.0674627,0.14676,-0.00823701,0.775,0.3125,0,0.835632,0.0714935,-1.20779,-0.849494,1.47662,0.775,1
156,-0.0153011,-0.0723972,0.0739965,0.147253,-0.0127266,0.78,0.3125,0,0.840272,0.0720535,-1.19834,-0.861112,1.47565,0.78,1
157,-0.0215079,-0.078073,0.0809814,0.14695,-0.0113071,0.785,0.3125,0,0.844915,0.0724395,-1.18719,-0.863631,1.46809,0.785,1
158,-0.0308447,-0.0870453,0.0923487,0.146152,-0.00860344,0.79,0.3125,0,0.849562,0.0724427,-1.17022,-0.858625,1.45143,0.79,1
159,-0.0428215,-0.0993489,0.108185,0.144546,-0.00589819,0.795,0.3125,0,0.854214,0.071765,-1.14899,-0.845627,1.42663,0.795,1
160,-0.0568342,-0.114599,0.127919,0.142157,-0.00439849,0.8,0.3125,0,0.858869,0.0706155,-1.12298,-0.824287,1.39303,0.8,1
161,-0.0722994,-0.132141,0.150627,0.139409,-0.00644542,0.805,0.3125,0,0.863528,0.0688916,-1.09205,-0.796432,1.35162,0.805,1
162,-0.0878325,-0.150759,0.174479,0.135894,-0.012091,0.81,0.3125,0,0.868191,0.0666331,-1.05836,-0.759399,1.30262,0.81,1
163,-0.100841,-0.168594,0.19645,0.132314,-0.0186093,0.815,0.3125,0,0.872858,0.0646495,-1.01496,-0.720181,1.24451,0.815,1
164,-0.112465,-0.185446,0.216884,0.128669,-0.0233301,0.82,0.3125,0,0.877528,0.0621973,-0.970376,-0.681774,1.18594,0.82,1
165,-0.123234,-0.200636,0.23546,0.124765,-0.0268239,0.825,0.3125,0,0.882203,0.0592772,-0.932098,-0.644363,1.13314,0.825,1
166,-0.132269,-0.213929,0.251517,0.121539,-0.0284018,0.83,0.3125,0,0.88688,0.0566234,-0.896748,-0.608045,1.08346,0.83,1
167,-0.139648,-0.225807,0.2655,0.118911,-0.0270671,0.835,0.3125,0,0.891561,0.0544506,-0.861551,-0.575135,1.03588,0.835,1
168,-0.145667,-0.236274,0.277569,0.116595,-0.0216653,0.84,0.3125,0,0.896246,0.0526626,-0.829011,-0.546372,0.992865,0.84,1
169,-0.151999,-0.246123,0.289276,0.114313,-0.0143662,0.845,0.3125,0,0.900934,0.0507543,-0.80481,-0.527119,0.962067,0.845,1
170,-0.157298,-0.255014,0.299625,0.112808,-0.0104854,0.85,0.3125,0,0.905625,0.0492571,-0.780763,-0.508962,0.932005,0.85,1
171,-0.161973,-0.262917,0.308805,0.111655,-0.0101824,0.855,0.3125,0,0.910319,0.0479657,-0.760253,-0.495183,0.907299,0.855,1
172,-0.165723,-0.270127,0.316912,0.110997,-0.0127589,0.86,0.3125,0,0.915017,0.0470601,-0.740854,-0.484921,0.885445,0.86,1
173,-0.168593,-0.276837,0.324134,0.110705,-0.0173697,0.865,0.3125,0,0.919718,0.046506,-0.722674,-0.478159,0.866541,0.865,1
174,-0.17053,-0.282555,0.330027,0.110894,-0.0226114,0.87,0.3125,0,0.924422,0.0463367,-0.705951,-0.473247,0.8499,0.87,1
175,-0.171587,-0.286789,0.334201,0.11159,-0.0249945,0.875,0.3125,0,0.929129,0.0465184,-0.690695,-0.469796,0.835325,0.875,1
176,-0.172163,-0.290908,0.338035,0.112669,-0.0247479,0.88,0.3125,0,0.933839,0.0472211,-0.676124,-0.468886,0.822799,0.88,1
177,-0.171759,-0.295301,0.34162,0.114143,-0.0241627,0.885,0.3125,0,0.938553,0.0484203,-0.65961,-0.469335,0.809544,0.885,1
178,-0.170838,-0.299834,0.345088,0.115443,-0.020097,0.89,0.3125,0,0.943269,0.0497088,-0.644904,-0.473251,0.799917,0.89,1
179,-0.169636,-0.304534,0.348593,0.116416,-0.0125103,0.895,0.3125,0,0.947988,0.0509844,-0.632612,-0.480517,0.794415,0.895,1
180,-0.168336,-0.309262,0.352109,0.117054,-0.00329168,0.9,0.3125,0,0.95271,0.0521985,-0.622869,-0.490841,0.793026,0.9,1
181,-0.166402,-0.31343,0.354864,0.117102,0.00602771,0.905,0.3125,0,0.957435,0.0534011,-0.615096,-0.502657,0.794359,0.905,1
182,-0.164542,-0.31723,0.357364,0.117445,0.0171435,0.91,0.3125,0,0.962162,0.0552574,-0.604463,-0.513652,0.79323,0.91,1
183,-0.163506,-0.321569,0.360751,0.117606,0.0225741,0.915,0.3125,0,0.966893,0.0568932,-0.596802,-0.530828,0.798719,0.915,1
184,-0.161784,-0.325411,0.363409,0.11805,0.019131,0.92,0.3125,0,0.971626,0.0587891,-0.588944,-0.546833,0.803668,0.92,1
185,-0.158879,-0.328094,0.364538,0.118599,0.0105594,0.925,0.3125,0,0.976361,0.0610785,-0.581639,-0.55846,0.806338,0.925,1
186,-0.155259,-0.331023,0.365625,0.119776,-0.000131289,0.93,0.3125,0,0.9811,0.0640273,-0.572818,-0.571044,0.808833,0.93,1
187,-0.150367,-0.331519,0.364027,0.121468,-0.00797648,0.935,0.3125,0,0.98584,0.0683023,-0.563192,-0.577125,0.806386,0.935,1
188,-0.145777,-0.331947,0.362546,0.124318,-0.0118404,0.94,0.3125,0,0.990584,0.0727482,-0.555701,-0.581596,0.804399,0.94,1
189,-0.140222,-0.332528,0.360884,0.128162,-0.0170207,0.945,0.3125,0,0.99533,0.0773359,-0.552699,-0.59195,0.809865,0.945,1
190,-0.132918,-0.330238,0.355984,0.133633,-0.0217955,0.95,0.3125,0,1.00008,0.0836867,-0.552264,-0.598101,0.814077,0.95,1
191,-0.124686,-0.325575,0.348634,0.141995,-0.0230174,0.955,0.3125,0,1.00483,0.0926464,-0.553431,-0.602016,0.817746,0.955,1
192,-0.114519,-0.316327,0.336418,0.152884,-0.0227924,0.96,0.3125,0,1.00958,0.103927,-0.565476,-0.60153,0.825592,0.96,1
193,-0.10283,-0.300509,0.317616,0.168312,-0.0217603,0.965,0.3125,0,1.01434,0.119857,-0.585713,-0.588403,0.830228,0.965,1
194,-0.087687,-0.275582,0.289196,0.188039,-0.0177598,0.97,0.3125,0,1.0191,0.141416,-0.6048,-0.547777,0.815992,0.97,1
195,-0.0721638,-0.242613,0.253118,0.208062,-0.0124257,0.975,0.3125,0,1.02386,0.163341,-0.626868,-0.492642,0.797283,0.975,1
196,-0.0566442,-0.203516,0.211252,0.224744,-0.00763407,0.98,0.3125,0,1.02862,0.183723,-0.640352,-0.423888,0.76794,0.98,1
197,-0.0453797,-0.166978,0.173035,0.235768,-0.00304757,0.985,0.3125,0,1.03338,0.19865,-0.646731,-0.341753,0.731476,0.985,1
198,-0.0404683,-0.138645,0.144431,0.241962,0.00301065,0.99,0.3125,0,1.03815,0.208055,-0.647008,-0.247282,0.692653,0.99,1
199,-0.0417671,-0.118707,0.12584,0.245285,0.0102112,0.995,0.3125,0,1.04292,0.213644,-0.644756,-0.146571,0.661206,0.995,1
200,-0.0476767,-0.103153,0.113638,0.248331,0.0181349,1,0.3125,0,1.04769,0.217114,-0.647532,-0.04406,0.649029,1,1


==> figs/data/p7_64x64_y0p3125.csv <==
Point ID,B_0,B_1,B_Magnitude,Density,Divb,Points_0,Points_1,Points_2,Points_Magnitude,Pressure,Velocity_0,Velocity_1,Velocity_Magnitude,arc_length,vtkValidPointMask
0,-0.0385554,-0.168802,0.173149,0.246128,-0.0209093,0,0.3125,0,0.3125,0.195317,-0.459454,-0.258838,0.527348,0,1
1,-0.0522704,-0.156237,0.164749,0.251352,0.0461292,0.005,0.3125,0,0.31254,0.200631,-0.450043,-0.152856,0.475293,0.005,1
2,-0.0696864,-0.147692,0.163306,0.254794,0.0781436,0.01,0.3125,0,0.31266,0.206334,-0.457856,-0.0368317,0.459335,0.01,1
3,-0.0927375,-0.148462,0.175047,0.253546,0.0915389,0.015,0.3125,0,0.31286,0.207828,-0.464651,0.131532,0.482909,0.015,1
4,-0.106182,-0.125925,0.164718,0.255834,0.0526273,0.02,0.3125,0,0.313139,0.213159,-0.465152,0.258304,0.532059,0.02,1
5,-0.128768,-0.0828337,0.15311,0.259178,0.0139265,0.025,0.3125,0,0.313498,0.22023,-0.481866,0.355723,0.598944,0.025,1
6,-0.160533,-0.0229122,0.16216,0.262125,-0.0336271,0.03,0.3125,0,0.313937,0.226729,-0.511438,0.468393,0.693514,0.03,1
7,-0.193974,0.0452937,0.199192,0.262148,-0.0893114,0.035,0.3125,0,0.314454,0.223484,-0.561433,0.576511,0.804718,0.035,1
8,-0.223253,0.110144,0.248945,0.257292,-0.0740473,0.04,0.3125,0,0.31505,0.218597,-0.602886,0.651991,0.888011,0.04,1
9,-0.255544,0.166399,0.304945,0.258815,-0.071347,0.045,0.3125,0,0.315723,0.211505,-0.643045,0.727522,0.970976,0.045,1
10,-0.255071,0.199831,0.324027,0.259828,-0.0864835,0.05,0.3125,0,0.316475,0.210207,-0.647081,0.754538,0.994003,0.05,1
11,-0.24977,0.210373,0.32656,0.252304,-0.0909359,0.055,0.3125,0,0.317303,0.2101,-0.6769,0.76693,1.02293,0.055,1
12,-0.207474,0.17857,0.273739,0.265444,-0.0661396,0.06,0.3125,0,0.318208,0.22168,-0.673481,0.729229,0.992649,0.06,1
13,-0.105693,0.0957568,0.14262,0.2813,-0.0081668,0.065,0.3125,0,0.319188,0.243371,-0.589399,0.641573,0.87121,0.065,1
14,0.0278931,-0.0156229,0.0319703,0.276635,0.0602624,0.07,0.3125,0,0.320244,0.248198,-0.47039,0.528878,0.707799,0.07,1
15,0.145092,-0.121356,0.189153,0.246405,0.100973,0.075,0.3125,0,0.321374,0.228412,-0.438581,0.488806,0.656723,0.075,1
16,0.217109,-0.175254,0.279017,0.245486,0.077951,0.08,0.3125,0,0.322578,0.209069,-0.41427,0.449158,0.611034,0.08,1
17,0.158432,-0.144914,0.214711,0.267142,0.0181697,0.085,0.3125,0,0.323854,0.193805,-0.192263,0.270871,0.332169,0.085,1
18,0.125263,-0.122336,0.175091,0.269261,-0.0118991,0.09,0.3125,0,0.325202,0.201711,-0.0437707,0.186569,0.191635,0.09,1
19,0.104296,-0.118734,0.158036,0.266462,0.0408763,0.095,0.3125,0,0.326621,0.210118,0.0612032,0.124736,0.138942,0.095,1
20,0.0632463,-0.12416,0.139341,0.263332,0.0417157,0.1,0.3125,0,0.32811,0.232813,0.131057,0.0558306,0.142453,0.1,1
21,0.0134419,-0.0760554,0.0772341,0.271979,0.0284504,0.105,0.3125,0,0.329668,0.238447,0.160919,-0.00334766,0.160954,0.105,1
22,-0.0204777,-0.0620549,0.0653463,0.274323,0.0480802,0.11,0.3125,0,0.331295,0.237799,0.14418,-0.00470989,0.144257,0.11,1
23,-0.0532634,-0.0511998,0.073881,0.276599,0.0172871,0.115,0.3125,0,0.332988,0.236083,0.126277,0.0055074,0.126397,0.115,1
24,-0.0726394,-0.0398733,0.0828635,0.27741,0.00219995,0.12,0.3125,0,0.334748,0.233793,0.103825,0.0194919,0.105638,0.12,1
25,-0.0928837,-0.0282576,0.097087,0.275247,0.0151868,0.125,0.3125,0,0.336573,0.230703,0.0891891,0.0197241,0.091344,0.125,1
26,-0.115918,-0.0126191,0.116603,0.273681,0.000897092,0.13,0.3125,0,0.338462,0.228018,0.0710793,0.00357261,0.071169,0.13,1
27,-0.14,-0.00171727,0.14001,0.27198,-0.0110647,0.135,0.3125,0,0.340413,0.224193,0.0565583,-0.00683079,0.0569693,0.135,1
28,-0.166127,0.0112833,0.166509,0.266251,0.0133288,0.14,0.3125,0,0.342427,0.218894,0.0419887,-0.0147717,0.0445113,0.14,1
29,-0.189162,0.0236495,0.190635,0.263626,0.00489634,0.145,0.3125,0,0.344501,0.215323,0.0329855,-0.0256098,0.0417601,0.145,1
30,-0.206455,0.0307929,0.208739,0.264963,-0.0263802,0.15,0.3125,0,0.346636,0.21367,0.0307194,-0.0299696,0.0429169,0.15,1
31,-0.220848,0.0393541,0.224327,0.265306,-0.0142454,0.155,0.3125,0,0.348828,0.21016,0.0273633,-0.0386904,0.0473888,0.155,1
32,-0.23482,0.0478506,0.239646,0.261916,-0.0192875,0.16,0.3125,0,0.351079,0.207295,0.0231868,-0.0464621,0.0519264,0.16,1
33,-0.246154,0.0547143,0.252162,0.259915,-0.0176979,0.165,0.3125,0,0.353385,0.20639,0.022534,-0.0521573,0.056817,0.165,1
34,-0.254226,0.0644053,0.262257,0.257814,-0.00584043,0.17,0.3125,0,0.355747,0.206465,0.0270479,-0.0602549,0.0660473,0.17,1
35,-0.262968,0.0717044,0.272569,0.257744,0.00282886,0.175,0.3125,0,0.358164,0.205877,0.0309563,-0.0635577,0.0706957,0.175,1
36,-0.270442,0.0799364,0.282008,0.257886,-0.00758455,0.18,0.3125,0,0.360633,0.205775,0.0372666,-0.0671159,0.0767682,0.18,1
37,-0.275795,0.0897364,0.290027,0.258331,-0.00954019,0.185,0.3125,0,0.363155,0.205563,0.0454821,-0.07178,0.0849764,0.185,1
38,-0.27966,0.0971945,0.296068,0.258537,0.00386824,0.19,0.3125,0,0.365727,0.205672,0.0551268,-0.0757406,0.0936782,0.19,1
39,-0.283487,0.101694,0.301175,0.257983,0.00801268,0.195,0.3125,0,0.368349,0.206074,0.0722186,-0.0796492,0.107515,0.195,1
40,-0.286547,0.107248,0.30596,0.258632,0.000257579,0.2,0.3125,0,0.371021,0.206603,0.0890322,-0.0833252,0.121942,0.2,1
41,-0.28862,0.111254,0.30932,0.258624,0.00907663,0.205,0.3125,0,0.37374,0.206622,0.110349,-0.0873522,0.140739,0.205,1
42,-0.293893,0.112193,0.31458,0.257442,0.0058548,0.21,0.3125,0,0.376505,0.206363,0.140375,-0.0834164,0.163289,0.21,1
43,-0.300455,0.111171,0.320363,0.256978,0.0209429,0.215,0.3125,0,0.379317,0.206283,0.185352,-0.0717586,0.198758,0.215,1
44,-0.299476,0.117502,0.321702,0.257683,-0.00208994,0.22,0.3125,0,0.382173,0.207173,0.22007,-0.0600787,0.228123,0.22,1
45,-0.296826,0.128341,0.323384,0.260026,0.00513848,0.225,0.3125,0,0.385073,0.209925,0.245013,-0.0489553,0.249856,0.225,1
46,-0.291993,0.145454,0.326216,0.261047,0.00299632,0.23,0.3125,0,0.388016,0.211631,0.265663,-0.0343967,0.26788,0.23,1
47,-0.279496,0.167843,0.326021,0.259873,-0.0131276,0.235,0.3125,0,0.391,0.211402,0.290549,0.00213618,0.290556,0.235,1
48,-0.278336,0.194949,0.339818,0.259425,-0.00954108,0.24,0.3125,0,0.394026,0.209611,0.289946,0.0393708,0.292607,0.24,1
49,-0.266803,0.245475,0.362549,0.25531,-0.0156867,0.245,0.3125,0,0.397091,0.203983,0.302747,0.136303,0.332016,0.245,1
50,-0.233587,0.32109,0.397066,0.246801,0.00277818,0.25,0.3125,0,0.400195,0.178149,0.384865,0.347905,0.518805,0.25,1
51,-0.216936,0.394317,0.450052,0.194848,0.0105226,0.255,0.3125,0,0.403338,0.12757,0.196909,0.629827,0.65989,0.255,1
52,-0.28191,0.245588,0.373881,0.113841,-0.000367002,0.26,0.3125,0,0.406517,0.040382,-0.561138,0.680853,0.88229,0.26,1
53,-0.275887,0.251393,0.373245,0.122224,0.00663321,0.265,0.3125,0,0.409733,0.0455474,-0.446532,0.655492,0.793134,0.265,1
54,-0.280658,0.248824,0.375076,0.123001,0.000535207,0.27,0.3125,0,0.412985,0.048906,-0.557691,0.696695,0.892415,0.27,1
55,-0.275382,0.249344,0.371494,0.125022,-0.00394794,0.275,0.3125,0,0.416271,0.0514586,-0.572365,0.721124,0.920664,0.275,1
56,-0.275519,0.250714,0.372516,0.12825,-0.00839204,0.28,0.3125,0,0.419591,0.0563551,-0.607032,0.763789,0.975634,0.28,1
57,-0.263083,0.239365,0.35568,0.139283,0.00283871,0.285,0.3125,0,0.422944,0.0604553,-0.593413,0.749371,0.955874,0.285,1
58,-0.26412,0.240025,0.356892,0.143265,0.00683645,0.29,0.3125,0,0.426329,0.0642184,-0.643558,0.803915,1.02978,0.29,1
59,-0.252497,0.230783,0.342075,0.152907,-0.00118594,0.295,0.3125,0,0.429746,0.0710866,-0.662427,0.834014,1.06508,0.295,1
60,-0.254436,0.230763,0.343496,0.158757,0.00124203,0.3,0.3125,0,0.433193,0.0738663,-0.709311,0.884423,1.13372,0.3,1
61,-0.238114,0.220649,0.32463,0.165296,-0.000440854,0.305,0.3125,0,0.436671,0.0829155,-0.693554,0.892714,1.13047,0.305,1
62,-0.234677,0.213367,0.317173,0.171497,0.00221267,0.31,0.3125,0,0.440178,0.0866311,-0.710983,0.908523,1.15365,0.31,1
63,-0.232202,0.209663,0.312852,0.176345,-0.000430645,0.315,0.3125,0,0.443713,0.0901438,-0.721373,0.91652,1.16636,0.315,1
64,-0.227165,0.206801,0.307198,0.179316,-0.000905156,0.32,0.3125,0,0.447276,0.0929512,-0.724566,0.929933,1.17889,0.32,1
65,-0.222261,0.206324,0.303265,0.181968,0.00571205,0.325,0.3125,0,0.450867,0.0957593,-0.722806,0.943684,1.18869,0.325,1
66,-0.218287,0.208085,0.301576,0.185033,-0.00194103,0.33,0.3125,0,0.454485,0.0980398,-0.715257,0.953938,1.1923,0.33,1
67,-0.216861,0.210174,0.301996,0.184938,-0.00127331,0.335,0.3125,0,0.458128,0.0990291,-0.710996,0.95857,1.19347,0.335,1
68,-0.216158,0.2142,0.304312,0.189405,-0.000121575,0.34,0.3125,0,0.461797,0.100876,-0.704668,0.96424,1.19428,0.34,1
69,-0.215903,0.216539,0.305783,0.189988,-0.00547409,0.345,0.3125,0,0.46549,0.103458,-0.697408,0.960326,1.18685,0.345,1
70,-0.210369,0.217182,0.302362,0.191111,-0.00167377,0.35,0.3125,0,0.469208,0.104872,-0.686483,0.96015,1.18032,0.35,1
71,-0.210382,0.222643,0.306318,0.195131,-0.0143847,0.355,0.3125,0,0.47295,0.104370556,-0.679557,0.962633,1.17833,0.355,1
72,-0.215637,0.238625,0.321623,0.190849,0.000867718,0.36,0.3125,0,0.476714,0.105542556,-0.685913,0.971997,1.18965,0.36,1
73,-0.204791,0.226337,0.305234,0.195185,-0.0115857,0.365,0.3125,0,0.480501,0.106593222,-0.662047,0.952281,1.1598,0.365,1
74,-0.203323,0.23101,0.307743,0.192687,-0.000609143,0.37,0.3125,0,0.48431,0.107413667,-0.648226,0.940516,1.14226,0.37,1
75,-0.205558,0.242283,0.317734,0.182379,-0.00270067,0.375,0.3125,0,0.488141,0.107892333,-0.645602,0.942603,1.1425,0.375,1
76,-0.201241,0.247695,0.31914,0.195031,0.0157615,0.38,0.3125,0,0.491992,0.108264778,-0.637646,0.942263,1.13774,0.38,1
77,-0.198441,0.249458,0.31876,0.187101,0.0170313,0.385,0.3125,0,0.495864,0.108759667,-0.612929,0.900774,1.08953,0.385,1
78,-0.210858,0.269536,0.342214,0.188271,0.00721547,0.39,0.3125,0,0.499756,0.109842556,-0.639644,0.923573,1.12345,0.39,1
79,-0.190678,0.261547,0.323675,0.190797,0.0216895,0.395,0.3125,0,0.503668,0.110743667,-0.581694,0.869475,1.04611,0.395,1
80,-0.194036,0.275634,0.337081,0.191009,0.0104392,0.4,0.3125,0,0.507599,0.110971556,-0.588373,0.873524,1.0532,0.4,1
81,-0.185063,0.273373,0.330123,0.19363,0.0135383,0.405,0.3125,0,0.511548,0.112379,-0.556758,0.818277,0.989726,0.405,1
82,-0.192618,0.29394,0.351429,0.194098,-0.0020804,0.41,0.3125,0,0.515516,0.112075222,-0.564336,0.828491,1.00243,0.41,1
83,-0.188394,0.297391,0.352042,0.195717,0.00294224,0.415,0.3125,0,0.519501,0.112509444,-0.546875,0.803386,0.971855,0.415,1
84,-0.192636,0.312658,0.367237,0.191962,-0.00127034,0.42,0.3125,0,0.523504,0.112964444,-0.554908,0.81957,0.989756,0.42,1
85,-0.190414,0.325739,0.37731,0.1924,-0.00728835,0.425,0.3125,0,0.527524,0.112441111,-0.545113,0.803192,0.970703,0.425,1
86,-0.195099,0.334095,0.386889,0.192573,-0.00544083,0.43,0.3125,0,0.53156,0.112610889,-0.544752,0.786355,0.956613,0.43,1
87,-0.191051,0.345215,0.394555,0.187985,-0.00113446,0.435,0.3125,0,0.535613,0.112556556,-0.535642,0.786789,0.951813,0.435,1
88,-0.174893,0.343118,0.38512,0.195545,0.0213294,0.44,0.3125,0,0.539682,0.113225556,-0.496064,0.731304,0.883677,0.44,1
89,-0.183154,0.361166,0.404952,0.19392,0.00583856,0.445,0.3125,0,0.543766,0.114409444,-0.516864,0.750449,0.911221,0.445,1
90,-0.18311,0.366587,0.409775,0.190463,0.00434803,0.45,0.3125,0,0.547865,0.114965778,-0.517916,0.737018,0.900796,0.45,1
91,-0.171584,0.368032,0.406065,0.19596,0.00766632,0.455,0.3125,0,0.551979,0.115609333,-0.496294,0.704911,0.862094,0.455,1
92,-0.175033,0.379614,0.418023,0.195257,-0.00189187,0.46,0.3125,0,0.556108,0.116487556,-0.506177,0.710696,0.872528,0.46,1
93,-0.1703,0.383168,0.419309,0.197663,0.00253642,0.465,0.3125,0,0.560251,0.119333,-0.495225,0.684867,0.845157,0.465,1
94,-0.166753,0.387802,0.422134,0.199685,0.00382676,0.47,0.3125,0,0.564408,0.12133,-0.497171,0.684267,0.845813,0.47,1
95,-0.162602,0.390743,0.423225,0.203499,0.000273328,0.475,0.3125,0,0.568578,0.124829,-0.495887,0.674147,0.836886,0.475,1
96,-0.155434,0.388106,0.418074,0.207155,-0.000599393,0.48,0.3125,0,0.572762,0.130346,-0.488377,0.651576,0.814287,0.48,1
97,-0.147194,0.384019,0.411262,0.213925,0.00814997,0.485,0.3125,0,0.576959,0.137763,-0.48094,0.640463,0.800935,0.485,1
98,-0.143962,0.385739,0.411728,0.219463,0.00171047,0.49,0.3125,0,0.581168,0.141392,-0.489582,0.651551,0.814991,0.49,1
99,-0.135092,0.37769,0.401123,0.228217,0.000323511,0.495,0.3125,0,0.58539,0.150832,-0.487222,0.652231,0.814119,0.495,1
100,-0.119824,0.361198,0.380555,0.238003,0.010332,0.5,0.3125,0,0.589624,0.16255,-0.471443,0.652031,0.804614,0.5,1
101,-0.125479,0.353334,0.374954,0.246553,0.0104476,0.505,0.3125,0,0.59387,0.169949,-0.498997,0.691811,0.852995,0.505,1
102,-0.121774,0.32921,0.35101,0.254474,1.50E-05,0.51,0.3125,0,0.598127,0.1797,-0.512554,0.714442,0.879283,0.51,1
103,-0.115734,0.307994,0.329021,0.26354,-0.00526135,0.515,0.3125,0,0.602396,0.190285,-0.515842,0.74408,0.9054,0.515,1
104,-0.104517,0.273615,0.292897,0.27336,-0.00252763,0.52,0.3125,0,0.606676,0.203345,-0.505915,0.748886,0.903759,0.52,1
105,-0.104915,0.258445,0.278928,0.281889,0.00159221,0.525,0.3125,0,0.610967,0.211098,-0.511962,0.767729,0.922774,0.525,1
106,-0.0978101,0.231666,0.251468,0.288957,0.00489395,0.53,0.3125,0,0.615269,0.218849,-0.505856,0.76522,0.917307,0.53,1
107,-0.0886043,0.202677,0.221198,0.293001,0.0148684,0.535,0.3125,0,0.619582,0.226929,-0.491653,0.749497,0.896363,0.535,1
108,-0.084379,0.179373,0.198229,0.297524,0.00419383,0.54,0.3125,0,0.623904,0.232636,-0.48565,0.737987,0.883448,0.54,1
109,-0.078609,0.152944,0.171963,0.301756,0.00820098,0.545,0.3125,0,0.628237,0.237134,-0.477286,0.713867,0.858724,0.545,1
110,-0.0711716,0.126427,0.145084,0.305155,0.00816778,0.55,0.3125,0,0.632579,0.240431,-0.466591,0.691483,0.834179,0.55,1
111,-0.0623714,0.0966168,0.115,0.30654,0.011579,0.555,0.3125,0,0.636931,0.244146,-0.456184,0.667058,0.808128,0.555,1
112,-0.0576826,0.0724945,0.0926431,0.306298,-0.00861309,0.56,0.3125,0,0.641293,0.246826,-0.444705,0.640267,0.779554,0.56,1
113,-0.0456664,0.0376962,0.059215,0.309103,-0.0220966,0.565,0.3125,0,0.645663,0.249225,-0.425984,0.599421,0.73537,0.565,1
114,-0.0318428,0.00307445,0.0319909,0.314085,0.0018442,0.57,0.3125,0,0.650043,0.250062,-0.407283,0.569684,0.7003,0.57,1
115,-0.018748,-0.0315829,0.0367283,0.312343,0.00576966,0.575,0.3125,0,0.654432,0.249123,-0.386364,0.533808,0.65896,0.575,1
116,-0.00654407,-0.0692294,0.069538,0.307976,0.0103968,0.58,0.3125,0,0.658829,0.246663,-0.370819,0.500028,0.622522,0.58,1
117,0.00585521,-0.107623,0.107782,0.306401,0.0141733,0.585,0.3125,0,0.663235,0.243251,-0.356042,0.461095,0.582559,0.585,1
118,0.0176245,-0.144124,0.145197,0.302268,0.0128371,0.59,0.3125,0,0.66765,0.238726,-0.339744,0.420284,0.54043,0.59,1
119,0.0313458,-0.182258,0.184934,0.297834,0.0080217,0.595,0.3125,0,0.672072,0.232651,-0.332953,0.3765,0.502603,0.595,1
120,0.0421525,-0.220601,0.224592,0.293053,0.00129031,0.6,0.3125,0,0.676503,0.225515,-0.325547,0.332575,0.465389,0.6,1
121,0.0497995,-0.259083,0.263826,0.288042,-0.00917048,0.605,0.3125,0,0.680941,0.219094,-0.322765,0.290454,0.434213,0.605,1
122,0.0531407,-0.284312,0.289236,0.283646,0.0211663,0.61,0.3125,0,0.685388,0.216423,-0.331662,0.257989,0.420188,0.61,1
123,0.0570881,-0.307593,0.312846,0.277914,-0.00923216,0.615,0.3125,0,0.689841,0.212648,-0.332731,0.216438,0.396932,0.615,1
124,0.0598243,-0.32456,0.330027,0.274219,-0.00880818,0.62,0.3125,0,0.694303,0.208629,-0.337017,0.189713,0.386745,0.62,1
125,0.0592617,-0.335474,0.340668,0.271242,0.00356167,0.625,0.3125,0,0.698771,0.206273,-0.335548,0.156803,0.370378,0.625,1
126,0.0584402,-0.336543,0.341579,0.2711,-0.0163127,0.63,0.3125,0,0.703247,0.206424,-0.339582,0.124196,0.36158,0.63,1
127,0.0610939,-0.339558,0.345011,0.27138,-0.0157194,0.635,0.3125,0,0.70773,0.204297,-0.335539,0.0869888,0.346632,0.635,1
128,0.0555661,-0.340499,0.345003,0.267539,0.0183963,0.64,0.3125,0,0.712219,0.204651,-0.334094,0.0637478,0.340122,0.64,1
129,0.0566149,-0.339693,0.344379,0.263957,-0.0348659,0.645,0.3125,0,0.716716,0.204471,-0.331792,0.0204811,0.332423,0.645,1
130,0.0563111,-0.328723,0.333511,0.266086,-0.0347166,0.65,0.3125,0,0.721219,0.207492,-0.332045,-0.0201534,0.332656,0.65,1
131,0.0549821,-0.322438,0.327093,0.265769,-0.0336509,0.655,0.3125,0,0.725728,0.208447,-0.336814,-0.0390597,0.339072,0.655,1
132,0.0477371,-0.320627,0.324162,0.266291,0.0327621,0.66,0.3125,0,0.730244,0.210033,-0.336289,-0.073711,0.344272,0.66,1
133,0.0470776,-0.320382,0.323823,0.267732,-0.00236275,0.665,0.3125,0,0.734766,0.212214,-0.317558,-0.13374,0.344572,0.665,1
134,0.0514634,-0.304003,0.308329,0.268744,-0.0417926,0.67,0.3125,0,0.739294,0.213102,-0.314126,-0.174185,0.359187,0.67,1
135,0.0473723,-0.292789,0.296597,0.270586,0.037137,0.675,0.3125,0,0.743829,0.21721,-0.311928,-0.200184,0.370639,0.675,1
136,0.0412566,-0.287772,0.290714,0.269401,0.0239697,0.68,0.3125,0,0.748369,0.218777,-0.299945,-0.25404,0.393069,0.68,1
137,0.0437917,-0.278681,0.282101,0.266587,-0.0413709,0.685,0.3125,0,0.752915,0.218776,-0.288562,-0.300381,0.41653,0.685,1
138,0.0488776,-0.240361,0.24528,0.254574,0.0069383,0.69,0.3125,0,0.757467,0.193463,-0.345795,-0.35113,0.492815,0.69,1
139,-0.00755503,-0.125366,0.125593,0.125823,-0.000267908,0.695,0.3125,0,0.762024,0.0494792,-1.18635,-0.630943,1.3437,0.695,1
140,-0.00481487,-0.121714,0.12181,0.126461,-0.000212223,0.7,0.3125,0,0.766587,0.0494993,-1.1724,-0.655188,1.34306,0.7,1
141,0.00972223,-0.116854,0.117258,0.131269,-0.00994708,0.705,0.3125,0,0.771156,0.0514514,-1.13769,-0.634197,1.30252,0.705,1
142,0.0111087,-0.109457,0.110019,0.12691,0.0275865,0.71,0.3125,0,0.775729,0.0528417,-1.17806,-0.668342,1.35444,0.71,1
143,-0.00505547,-0.113103,0.113216,0.128039,-0.00236127,0.715,0.3125,0,0.780308,0.0535664,-1.15732,-0.686971,1.34585,0.715,1
144,0.0169933,-0.0981412,0.0996016,0.129149,-0.00663924,0.72,0.3125,0,0.784893,0.0544353,-1.12139,-0.672313,1.30749,0.72,1
145,-0.00142777,-0.0987516,0.0987619,0.129599,-0.019342,0.725,0.3125,0,0.789482,0.0553284,-1.15167,-0.69331,1.34426,0.725,1
146,-0.00738806,-0.102418,0.102684,0.133038,-0.00424094,0.73,0.3125,0,0.794076,0.0565287,-1.18902,-0.712141,1.38597,0.73,1
147,0.0165248,-0.0858036,0.0873803,0.133318,0.0154719,0.735,0.3125,0,0.798675,0.0564658,-1.12778,-0.701882,1.32836,0.735,1
148,0.0110647,-0.0832333,0.0839655,0.13354,-0.00264447,0.74,0.3125,0,0.803278,0.0573094,-1.12318,-0.722862,1.33569,0.74,1
149,0.00911226,-0.0794269,0.0799479,0.133411,-0.0073932,0.745,0.3125,0,0.807887,0.057745,-1.13825,-0.748297,1.36219,0.745,1
150,0.010943,-0.0720266,0.0728531,0.135621,0.00319979,0.75,0.3125,0,0.8125,0.0589312,-1.13663,-0.757747,1.36606,0.75,1
151,0.0135356,-0.0643334,0.0657419,0.136975,0.0100587,0.755,0.3125,0,0.817118,0.0602659,-1.13484,-0.758935,1.36522,0.755,1
152,0.0151929,-0.0558165,0.0578472,0.138233,-0.000590007,0.76,0.3125,0,0.82174,0.0611534,-1.13748,-0.774659,1.37621,0.76,1
153,0.0129943,-0.0510025,0.0526318,0.13907,-0.0080958,0.765,0.3125,0,0.826366,0.0620099,-1.15078,-0.800068,1.40157,0.765,1
154,0.0112572,-0.0486765,0.0499612,0.140142,-0.00920536,0.77,0.3125,0,0.830997,0.0627352,-1.16373,-0.829032,1.42883,0.77,1
155,0.0081297,-0.0455307,0.0462508,0.141981,-0.00771365,0.775,0.3125,0,0.835632,0.0638073,-1.18499,-0.865784,1.46758,0.775,1
156,-0.00296277,-0.0469025,0.046996,0.142207,-0.00786642,0.78,0.3125,0,0.840272,0.0644215,-1.21949,-0.90689,1.51974,0.78,1
157,-0.0131244,-0.0487971,0.0505312,0.143077,0.00449906,0.785,0.3125,0,0.844915,0.0652349,-1.2575,-0.953522,1.57814,0.785,1
158,-0.0307873,-0.0600009,0.0674386,0.144088,-0.00343539,0.79,0.3125,0,0.849562,0.0656059,-1.30096,-1.00826,1.64593,0.79,1
159,-0.0555741,-0.0833658,0.100191,0.137561,-0.0048332,0.795,0.3125,0,0.854214,0.0649126,-1.2947,-1.00824,1.64098,0.795,1
160,-0.0832443,-0.113665,0.140888,0.125877,-0.0026068,0.8,0.3125,0,0.858869,0.0618823,-1.2264,-0.937811,1.54387,0.8,1
161,-0.103871,-0.139087,0.173593,0.120721,-0.0151845,0.805,0.3125,0,0.863528,0.0574426,-1.13911,-0.853655,1.42348,0.805,1
162,-0.125854,-0.16519,0.20767,0.13009,-0.00950856,0.81,0.3125,0,0.868191,0.053671,-1.06949,-0.788012,1.32844,0.81,1
163,-0.144641,-0.188317,0.237454,0.136885,-0.00895554,0.815,0.3125,0,0.872858,0.0485228,-1.02311,-0.743319,1.26463,0.815,1
164,-0.152616,-0.20592,0.25631,0.129625,-0.00512333,0.82,0.3125,0,0.877528,0.0460775,-0.938499,-0.664654,1.15002,0.82,1
165,-0.168051,-0.224106,0.280115,0.117299,-0.00767876,0.825,0.3125,0,0.882203,0.041722,-0.905958,-0.629867,1.1034,0.825,1
166,-0.171921,-0.231823,0.288615,0.112484,0.000267928,0.83,0.3125,0,0.88688,0.0410351,-0.874055,-0.605242,1.06315,0.83,1
167,-0.164216,-0.230448,0.282972,0.116894,-0.00120142,0.835,0.3125,0,0.891561,0.0404196,-0.819423,-0.555288,0.989848,0.835,1
168,-0.159799,-0.223972,0.275135,0.117998,-0.00286906,0.84,0.3125,0,0.896246,0.0416443,-0.780521,-0.501036,0.927497,0.84,1
169,-0.163587,-0.234144,0.285629,0.115586,-0.000345743,0.845,0.3125,0,0.900934,0.041409333,-0.75456,-0.477881,0.893158,0.845,1
170,-0.170429,-0.2508,0.303227,0.111878,-0.00648078,0.85,0.3125,0,0.905625,0.041282019,-0.726123,-0.459785,0.859451,0.85,1
171,-0.17574,-0.264281,0.317378,0.112362,-0.00540595,0.855,0.3125,0,0.910319,0.041377552,-0.690106,-0.427817,0.811957,0.855,1
172,-0.178427,-0.27149,0.324874,0.115159,-0.0056897,0.86,0.3125,0,0.915017,0.0415403,-0.678021,-0.42304,0.799172,0.86,1
173,-0.177438,-0.276478,0.328519,0.118445,-0.00406735,0.865,0.3125,0,0.919718,0.042579744,-0.669581,-0.431057,0.796334,0.865,1
174,-0.175291,-0.276934,0.327749,0.119353,-0.0112167,0.87,0.3125,0,0.924422,0.044109789,-0.667961,-0.444164,0.802156,0.87,1
175,-0.172839,-0.27801,0.327358,0.120826,-0.0180079,0.875,0.3125,0,0.929129,0.045673811,-0.656284,-0.454733,0.798431,0.875,1
176,-0.174395,-0.283138,0.332537,0.113976,-0.00398792,0.88,0.3125,0,0.933839,0.046711456,-0.63377,-0.448676,0.776514,0.88,1
177,-0.173225,-0.285237,0.333717,0.114497,0.00929245,0.885,0.3125,0,0.938553,0.047304878,-0.621511,-0.456421,0.7711,0.885,1
178,-0.172974,-0.288914,0.336736,0.116837,-0.00285939,0.89,0.3125,0,0.943269,0.047963044,-0.607863,-0.459026,0.76171,0.89,1
179,-0.175323,-0.293824,0.342156,0.111533,-0.0105381,0.895,0.3125,0,0.947988,0.0485249,-0.59443,-0.455852,0.749098,0.895,1
180,-0.171141,-0.294256,0.340405,0.120931,0.0448262,0.9,0.3125,0,0.95271,0.049462856,-0.586827,-0.465466,0.749015,0.9,1
181,-0.176036,-0.301232,0.348898,0.122002,0.0617117,0.905,0.3125,0,0.957435,0.050384867,-0.588879,-0.501481,0.773474,0.905,1
182,-0.175198,-0.303569,0.350497,0.122279,0.0160667,0.91,0.3125,0,0.962162,0.051823078,-0.578697,-0.498835,0.76402,0.91,1
183,-0.173028,-0.305771,0.351333,0.122884,-0.00601333,0.915,0.3125,0,0.966893,0.053254322,-0.559298,-0.491781,0.744756,0.915,1
184,-0.170485,-0.309963,0.353754,0.121201,-0.0105132,0.92,0.3125,0,0.971626,0.0547633,-0.540262,-0.4895,0.729036,0.92,1
185,-0.165662,-0.312487,0.353683,0.120865,-0.000168053,0.925,0.3125,0,0.976361,0.0582264,-0.524378,-0.49175,0.718882,0.925,1
186,-0.161253,-0.315678,0.354479,0.117263,0.00710391,0.93,0.3125,0,0.9811,0.0593186,-0.516718,-0.511005,0.726722,0.93,1
187,-0.153281,-0.315742,0.350982,0.116445,0.00476172,0.935,0.3125,0,0.98584,0.0625811,-0.506444,-0.525263,0.729648,0.935,1
188,-0.148488,-0.316345,0.349461,0.116365,-0.00229394,0.94,0.3125,0,0.990584,0.0661547,-0.490575,-0.520251,0.71507,0.94,1
189,-0.140996,-0.317268,0.347187,0.116905,0.00108826,0.945,0.3125,0,0.99533,0.0682149,-0.463999,-0.505438,0.686121,0.945,1
190,-0.12817,-0.321113,0.345747,0.118175,-0.0124298,0.95,0.3125,0,1.00008,0.0699494,-0.441153,-0.525843,0.686387,0.95,1
191,-0.122444,-0.321913,0.344413,0.124147,-0.00359307,0.955,0.3125,0,1.00483,0.0736883,-0.426454,-0.509797,0.664647,0.955,1
192,-0.114266,-0.326522,0.345939,0.125395,0.00435913,0.96,0.3125,0,1.00958,0.0767807,-0.420241,-0.531929,0.677901,0.96,1
193,-0.101746,-0.319275,0.335096,0.135889,-0.00511896,0.965,0.3125,0,1.01434,0.0833705,-0.407325,-0.540538,0.676828,0.965,1
194,-0.0787971,-0.300992,0.311135,0.1529,-0.0178693,0.97,0.3125,0,1.0191,0.095234,-0.391212,-0.552388,0.67689,0.97,1
195,-0.0599842,-0.256449,0.263371,0.179371,-0.0100135,0.975,0.3125,0,1.02386,0.117478,-0.408526,-0.604669,0.729739,0.975,1
196,-0.0284642,-0.200034,0.202049,0.201526,-0.00618505,0.98,0.3125,0,1.02862,0.139226,-0.417457,-0.677045,0.795399,0.98,1
197,-0.00769629,-0.155731,0.155921,0.240939,0.0236534,0.985,0.3125,0,1.03338,0.188545,-0.500732,-0.551656,0.745021,0.985,1
198,-0.0106643,-0.145864,0.146254,0.240089,0.0227843,0.99,0.3125,0,1.03815,0.194225,-0.498978,-0.478089,0.691048,0.99,1
199,-0.0330919,-0.170727,0.173904,0.240619,-0.0319008,0.995,0.3125,0,1.04292,0.192383,-0.485733,-0.371477,0.6115,0.995,1
200,-0.0388722,-0.169239,0.173646,0.246449,-0.0223218,1,0.3125,0,1.04769,0.195743,-0.461188,-0.256582,0.527758,1,1


==> figs/data/ref_data_jiang_wu_1999.csv <==
0.006433175,0.197959052
0.012512944,0.202584879
0.013381482,0.20579398
0.017289905,0.209899267
0.018592713,0.21352158
0.022501136,0.217896528
0.029015175,0.222801855
0.036252995,0.222826898
0.04291179,0.218584384
0.052639421,0.215865618
0.058545482,0.212958109
0.06097739,0.217063396
0.062367052,0.223438666
0.062888175,0.228815788
0.06321163,0.233568928
0.065284143,0.23894716
0.066320399,0.244325392
0.069429168,0.250471942
0.073574193,0.243941232
0.074179175,0.229620746
0.075047713,0.226078929
0.075646705,0.23894716
0.075646705,0.233184768
0.075916252,0.220798403
0.077653329,0.215560807
0.079638559,0.212390038
0.07979173,0.202452015
0.080258944,0.206920921
0.081864243,0.197073783
0.082900499,0.191695551
0.086009268,0.188238116
0.087045524,0.200147058
0.087045524,0.203604493
0.08808178,0.195152986
0.090160282,0.208305449
0.091053636,0.21448753
0.091549944,0.219124089
0.09372129,0.22374455
0.096326905,0.22992663
0.097629713,0.233806529
0.099480599,0.237026363
0.105698136,0.241636276
0.117606098,0.237276794
0.125422944,0.233524794
0.130758252,0.229105573
0.137582483,0.224509261
0.143910406,0.219777256
0.151189585,0.216068826
0.158303329,0.211681675
0.16711279,0.208530838
0.177535252,0.207511224
0.187957713,0.208155191
0.198504252,0.208277851
0.208802637,0.208101527
0.218604714,0.208507839
0.229771637,0.211819668
0.237216252,0.21338972
0.241807098,0.208369846
0.242675637,0.203776217
0.242675637,0.19999828
0.242675637,0.196263273
0.244412714,0.191626713
0.245281252,0.18647498
0.245281252,0.18261118
0.245281252,0.178827876
0.247018329,0.160877305
0.247307842,0.165438735
0.247597355,0.171449091
0.247886867,0.155886564
0.248755406,0.151378797
0.248755406,0.143747792
0.249623944,0.146727926
0.249623944,0.139465414
0.249623944,0.135601614
0.249623944,0.129644922
0.25020297,0.122722281
0.251361021,0.107911048
0.25222956,0.118214514
0.25222956,0.114350714
0.25222956,0.110486914
0.25222956,0.098573531
0.25222956,0.094870722
0.252353637,0.103725264
0.253098098,0.091060586
0.253966637,0.08488924
0.255414201,0.070346326
0.255703714,0.078610564
0.255703714,0.074746764
0.255993226,0.063799331
0.256572252,0.058325615
0.25744079,0.052167684
0.264485603,0.046054473
0.273943021,0.04914909
0.279154252,0.054418884
0.284148348,0.060499002
0.287839637,0.066877492
0.293050868,0.069917015
0.294043483,0.073044852
0.299254714,0.079107339
0.306078944,0.083912557
0.30868456,0.0885518
0.316718541,0.09221436
0.323160201,0.096641631
0.332038594,0.099968792
0.340820483,0.103483777
0.351242945,0.106542618
0.361665406,0.109145317
0.372087868,0.110486914
0.382510329,0.111613856
0.392808714,0.112041634
0.403355252,0.11236515
0.413777714,0.112687134
0.424200176,0.113009117
0.434002253,0.113522757
0.445696503,0.11422997
0.456118964,0.115880135
0.465716314,0.118955076
0.473706868,0.123647983
0.479612929,0.127506953
0.483260791,0.131214591
0.487851637,0.13606159
0.491946176,0.142846239
0.49542033,0.147514997
0.496578381,0.151861772
0.499763022,0.156852513
0.501500099,0.161682263
0.505842791,0.168282922
0.507579868,0.173354159
0.510185483,0.179391347
0.512791099,0.185348038
0.514817688,0.191519385
0.518291842,0.197851724
0.520607945,0.20386208
0.523089484,0.208139858
0.524950637,0.212716621
0.528424791,0.217546371
0.531030407,0.22144237
0.533636022,0.22574353
0.537978714,0.232160837
0.543934407,0.237670329
0.549269714,0.243192343
0.555638996,0.247616036
0.563290407,0.25156161
0.572968407,0.253539508
0.582398253,0.251009639
0.589511996,0.246318563
0.596046714,0.239657426
0.601257945,0.23321776
0.606593253,0.226481409
0.611804484,0.221222348
0.615402714,0.217339382
0.622102868,0.213935558
0.63091233,0.211643343
0.640900522,0.210865217
0.65188133,0.212187648
0.662613984,0.215332736
0.672167907,0.219236784
0.680766438,0.220798403
0.684761715,0.217707363
0.684761715,0.207081913
0.685051227,0.212018991
0.686498792,0.200320263
0.686498792,0.196456463
0.686498792,0.192592663
0.68736733,0.188643001
0.688525381,0.183255147
0.689104407,0.1785685
0.689972945,0.172050127
0.689972945,0.160555322
0.690262458,0.165438735
0.690841484,0.15556458
0.690841484,0.15170078
0.69142051,0.131093847
0.691710022,0.147193014
0.691710022,0.143329214
0.691710022,0.139465414
0.691710022,0.135601614
0.692578561,0.127230047
0.692578561,0.123366247
0.692578561,0.119502447
0.692578561,0.115638648
0.693447099,0.111935839
0.693447099,0.107750056
0.693447099,0.104047248
0.693447099,0.100183448
0.693968222,0.089879981
0.694315638,0.095639905
0.695060099,0.082152381
0.695705299,0.076163491
0.696052715,0.086016181
0.697789791,0.073136848
0.698368817,0.063692003
0.69865833,0.067985114
0.70068492,0.056357939
0.708863657,0.054300823
0.719503253,0.055535092
0.730297945,0.056853691
0.739975945,0.058095627
0.751142869,0.059843536
0.76156533,0.061545448
0.771615561,0.063584676
0.782038022,0.065409248
0.792460484,0.066375198
0.802882946,0.065248256
0.808279864,0.062233826
0.812424889,0.058776391
0.815533658,0.054934797
0.818642426,0.051093203
0.821751195,0.048019928
0.82737573,0.045446282
0.838058753,0.044399835
0.847426561,0.043468384
0.856608253,0.041950463
0.866534407,0.042824417
0.877577254,0.045124298
0.887565446,0.046806661
0.897801792,0.049356079
0.909496042,0.052570163
0.9192671,0.05550826
0.929294771,0.059437921
0.938157811,0.064242058
0.945323254,0.068588833
0.952271561,0.072855112
0.957482792,0.077805606
0.962867731,0.082345571
0.9660441,0.088684043
0.968194767,0.094065764
0.971255331,0.099861464
0.972595361,0.105013198
0.973985023,0.115316664
0.974419292,0.111855343
0.976590638,0.119904927
0.976590638,0.124815172
0.977459177,0.128517981
0.979196254,0.135279631
0.979196254,0.132381781
0.979630523,0.141155826
0.980437023,0.150872823
0.980933331,0.146549047
0.981801869,0.15556458
0.982370912,0.159042
0.982370912,0.162883594
0.983407168,0.167109348
0.984443424,0.171719261
0.984443424,0.175560855
0.98547968,0.17863413
0.986515937,0.183628203
0.987552193,0.187469797
0.989618715,0.191197402
0.989624705,0.194384667
0.990487254,0.19903233


==> figs/data/shuosher_p4_500dof_roe_cmu5.csv <==
x,rho,vel,p,mu_rho,mu_rhou,mu_rhoE
0.004691008,3.857143,2.629369,10.3333,9.05E-10,2.98E-10,2.15E-09
0.023076534,3.857143,2.629368994,10.33330002,9.05E-10,2.98E-10,2.15E-09
0.05,3.857143,2.629369002,10.3333,9.05E-10,2.98E-10,2.15E-09
0.076923466,3.857143,2.629369007,10.33329993,9.05E-10,2.98E-10,2.15E-09
0.095308992,3.857143,2.629368998,10.33330003,9.05E-10,2.98E-10,2.15E-09
0.104691008,3.857143,2.629368997,10.33330005,2.16E-09,8.41E-10,4.88E-09
0.123076534,3.857143,2.629368987,10.33330007,2.16E-09,8.41E-10,4.88E-09
0.15,3.857143,2.629369009,10.33329998,2.16E-09,8.41E-10,4.88E-09
0.176923466,3.857143,2.629369013,10.33329988,2.16E-09,8.41E-10,4.88E-09
0.195308992,3.857143,2.629368996,10.33330007,2.16E-09,8.41E-10,4.88E-09
0.204691008,3.857143,2.629368994,10.3333001,3.53E-09,1.70E-09,7.43E-09
0.223076534,3.857143,2.629368973,10.33330015,3.53E-09,1.70E-09,7.43E-09
0.25,3.857143,2.629369022,10.33329992,3.53E-09,1.70E-09,7.43E-09
0.276923466,3.857143,2.62936902,10.3332998,3.53E-09,1.70E-09,7.43E-09
0.295308992,3.857143,2.629368989,10.33330014,3.53E-09,1.70E-09,7.43E-09
0.304691008,3.857143,2.629368984,10.33330019,4.64E-09,2.97E-09,8.81E-09
0.323076534,3.857143,2.62936895,10.33330031,4.64E-09,2.97E-09,8.81E-09
0.35,3.857143,2.629369049,10.33329974,4.64E-09,2.97E-09,8.81E-09
0.376923466,3.857143,2.629369025,10.33329973,4.64E-09,2.97E-09,8.81E-09
0.395308992,3.857143,2.629368971,10.33330029,4.64E-09,2.97E-09,8.81E-09
0.404691008,3.857143,2.62936896,10.33330035,4.27E-09,4.39E-09,6.73E-09
0.423076534,3.857143,2.62936892,10.33330053,4.27E-09,4.39E-09,6.73E-09
0.45,3.857143,2.629369098,10.33329936,4.27E-09,4.39E-09,6.73E-09
0.476923466,3.857143,2.629369017,10.33329976,4.27E-09,4.39E-09,6.73E-09
0.495308992,3.857143,2.629368937,10.33330054,4.27E-09,4.39E-09,6.73E-09
0.504691008,3.857143,2.629368917,10.33330058,7.64E-09,4.79E-09,2.25E-08
0.523076534,3.857143,2.629368896,10.33330078,7.64E-09,4.79E-09,2.25E-08
0.55,3.857143,2.629369174,10.33329869,7.64E-09,4.79E-09,2.25E-08
0.576923466,3.857143,2.629368974,10.33330014,7.64E-09,4.79E-09,2.25E-08
0.595308992,3.857143,2.629368885,10.33330087,7.64E-09,4.79E-09,2.25E-08
0.604691008,3.857143,2.629368851,10.33330081,2.59E-08,5.51E-09,7.46E-08
0.623076534,3.857143,2.629368917,10.33330096,2.59E-08,5.51E-09,7.46E-08
0.65,3.857143,2.629369268,10.33329764,2.59E-08,5.51E-09,7.46E-08
0.676923466,3.857143,2.629368859,10.3333013,2.59E-08,5.51E-09,7.46E-08
0.695308992,3.857143,2.629368818,10.33330119,2.59E-08,5.51E-09,7.46E-08
0.704691008,3.857143,2.629368763,10.33330089,7.44E-08,1.74E-08,1.91E-07
0.723076534,3.857143,2.629369068,10.33330068,7.44E-08,1.74E-08,1.91E-07
0.75,3.857143,2.629369312,10.33329645,7.44E-08,1.74E-08,1.91E-07
0.776923466,3.857143,2.629368654,10.33330365,7.44E-08,1.74E-08,1.91E-07
0.795308992,3.857143,2.629368784,10.33330092,7.44E-08,1.74E-08,1.91E-07
0.804691008,3.857143,2.629368693,10.33330036,1.66E-07,4.85E-08,3.75E-07
0.823076534,3.857143,2.629369517,10.33329888,1.66E-07,4.85E-08,3.75E-07
0.85,3.857143,2.629369064,10.33329665,1.66E-07,4.85E-08,3.75E-07
0.876923466,3.857143,2.62936833,10.33330758,1.66E-07,4.85E-08,3.75E-07
0.895308992,3.857143,2.629368938,10.33329872,1.66E-07,4.85E-08,3.75E-07
0.904691008,3.857143,2.629368832,10.3332979,2.94E-07,1.04E-07,6.04E-07
0.923076534,3.857143,2.629370565,10.33329312,2.94E-07,1.04E-07,6.04E-07
0.95,3.857143,2.629368088,10.33330161,2.94E-07,1.04E-07,6.04E-07
0.976923466,3.857143,2.629367697,10.33331448,2.94E-07,1.04E-07,6.04E-07
0.995308992,3.857143,2.629369555,10.33329255,2.94E-07,1.04E-07,6.04E-07
1.004691008,3.857143,2.629369636,10.33329047,4.28E-07,2.00E-07,8.68E-07
1.023076534,3.857143,2.62937266,10.33327967,4.28E-07,2.00E-07,8.68E-07
1.05,3.857143,2.629366372,10.33331173,4.28E-07,2.00E-07,8.68E-07
1.076923466,3.857143,2.629366566,10.33332558,4.28E-07,2.00E-07,8.68E-07
1.095308992,3.857143,2.629370517,10.33328337,4.28E-07,2.00E-07,8.68E-07
1.104691008,3.857143,2.629371047,10.33327858,5.34E-07,3.56E-07,1.05E-06
1.123076534,3.857143,2.629375139,10.33326343,5.34E-07,3.56E-07,1.05E-06
1.15,3.857143,2.629363831,10.33332754,5.34E-07,3.56E-07,1.05E-06
1.176923466,3.857143,2.629366423,10.33333,5.34E-07,3.56E-07,1.05E-06
1.195308992,3.857143,2.629371939,10.33327012,5.34E-07,3.56E-07,1.05E-06
1.204691008,3.857143,2.629372229,10.33327024,4.90E-07,4.93E-07,9.21E-07
1.223076534,3.857143,2.629375004,10.33326433,4.90E-07,4.93E-07,9.21E-07
1.25,3.857143,2.629357073,10.33337715,4.90E-07,4.93E-07,9.21E-07
1.276923466,3.857143,2.629372527,10.33328597,4.90E-07,4.93E-07,9.21E-07
1.295308992,3.857143,2.629380186,10.33320707,4.90E-07,4.93E-07,9.21E-07
1.304691008,3.857143,2.62937885,10.33323229,1.14E-06,4.00E-07,3.79E-06
1.323076534,3.857143,2.629374401,10.33325351,1.14E-06,4.00E-07,3.79E-06
1.35,3.857143,2.629342947,10.33349822,1.14E-06,4.00E-07,3.79E-06
1.376923466,3.857143,2.629382489,10.33319841,1.14E-06,4.00E-07,3.79E-06
1.395308992,3.857143,2.62939301,10.33312027,1.14E-06,4.00E-07,3.79E-06
1.404691008,3.857143,2.629390586,10.33318447,3.90E-06,1.18E-06,1.12E-05
1.423076534,3.857143,2.62936831,10.33324421,3.90E-06,1.18E-06,1.12E-05
1.45,3.857143,2.629329072,10.33366033,3.90E-06,1.18E-06,1.12E-05
1.476923466,3.857143,2.629396619,10.33304085,3.90E-06,1.18E-06,1.12E-05
1.495308992,3.857143,2.62940484,10.33306842,3.90E-06,1.18E-06,1.12E-05
1.504691008,3.857143,2.629402378,10.33317366,9.84E-06,2.65E-06,2.11E-05
1.523076534,3.857143,2.629339547,10.33335232,9.84E-06,2.65E-06,2.11E-05
1.55,3.857143,2.629340348,10.33369107,9.84E-06,2.65E-06,2.11E-05
1.576923466,3.857143,2.629423088,10.33274044,9.84E-06,2.65E-06,2.11E-05
1.595308992,3.857143,2.629414073,10.33307172,9.84E-06,2.65E-06,2.11E-05
1.604691008,3.857143,2.629397672,10.33327374,1.65E-05,3.63E-06,2.46E-05
1.623076534,3.857143,2.629240552,10.33400243,1.65E-05,3.63E-06,2.46E-05
1.65,3.857143,2.629403177,10.33331923,1.65E-05,3.63E-06,2.46E-05
1.676923466,3.857143,2.629491668,10.33214135,1.65E-05,3.63E-06,2.46E-05
1.695308992,3.857143,2.62942595,10.33304431,1.65E-05,3.63E-06,2.46E-05
1.704691008,3.857143,2.629371405,10.3334431,1.84E-05,7.52E-06,4.16E-05
1.723076534,3.857143,2.629059317,10.33538339,1.84E-05,7.52E-06,4.16E-05
1.75,3.857143,2.629459244,10.33288923,1.84E-05,7.52E-06,4.16E-05
1.776923466,3.857143,2.629663536,10.33085038,1.84E-05,7.52E-06,4.16E-05
1.795308992,3.857143,2.629371677,10.33346322,1.84E-05,7.52E-06,4.16E-05
1.804691008,3.857143,2.629241185,10.33460015,2.99E-05,2.85E-05,0.000115164
1.823076534,3.857143,2.628969777,10.3357481,2.99E-05,2.85E-05,0.000115164
1.85,3.857143,2.629440286,10.33341357,2.99E-05,2.85E-05,0.000115164
1.876923466,3.857143,2.629791203,10.32948373,2.99E-05,2.85E-05,0.000115164
1.895308992,3.857143,2.629246377,10.33472248,2.99E-05,2.85E-05,0.000115164
1.904691008,3.857143,2.628966041,10.33739001,9.33E-05,3.02E-05,0.000122159
1.923076534,3.857143,2.628986198,10.33458949,9.33E-05,3.02E-05,0.000122159
1.95,3.857143,2.629870452,10.3313506,9.33E-05,3.02E-05,0.000122159
1.976923466,3.857143,2.628804642,10.33575762,9.33E-05,3.02E-05,0.000122159
1.995308992,3.857143,2.628713342,10.33945605,9.33E-05,3.02E-05,0.000122159
2.004691008,3.857143,2.628768904,10.33802361,9.71E-05,1.22E-05,7.32E-05
2.023076534,3.857143,2.629276513,10.33357085,9.71E-05,1.22E-05,7.32E-05
2.05,3.857143,2.631230839,10.31988636,9.71E-05,1.22E-05,7.32E-05
2.076923466,3.857143,2.613013553,10.45534113,9.71E-05,1.22E-05,7.32E-05
2.095308992,3.857143,2.589208084,10.63742366,9.71E-05,1.22E-05,7.32E-05
2.104691008,3.857143,2.577064492,10.73090621,6.91E-05,8.76E-06,0.000145873
2.123076534,3.857143,2.572341155,10.76596979,6.91E-05,8.76E-06,0.000145873
2.15,3.857143,2.588794851,10.64087601,6.91E-05,8.76E-06,0.000145873
2.176923466,3.857143,2.602538165,10.53451288,6.91E-05,8.76E-06,0.000145873
2.195308992,3.857143,2.607163297,10.50046379,6.91E-05,8.76E-06,0.000145873
2.204691008,3.857143,2.610897393,10.47300228,0.000127693,0.000110262,0.00053145
2.223076534,3.857143,2.619347548,10.40566809,0.000127693,0.000110262,0.00053145
2.25,3.849455901,2.632993245,10.30824782,0.000127693,0.000110262,0.00053145
2.276923466,3.828737744,2.64381461,10.22358892,0.000127693,0.000110262,0.00053145
2.295308992,3.819374358,2.648378284,10.19417407,0.000127693,0.000110262,0.00053145
2.304691008,3.811605404,2.652407898,10.168108,0.00048063,0.00028791,0.000917607
2.323076534,3.793389526,2.662021045,10.0845807,0.00048063,0.00028791,0.000917607
2.35,3.763195295,2.676765404,9.993081724,0.00048063,0.00028791,0.000917607
2.376923466,3.746899742,2.685784629,9.91129869,0.00048063,0.00028791,0.000917607
2.395308992,3.730451493,2.693936558,9.865905703,0.00048063,0.00028791,0.000917607
2.404691008,3.723424596,2.697907484,9.827669941,0.001032132,0.000158174,0.000368759
2.423076534,3.710562832,2.704304786,9.794850669,0.001032132,0.000158174,0.000368759
2.45,3.680333936,2.720564873,9.662722796,0.001032132,0.000158174,0.000368759
2.476923466,3.817590326,2.649064307,10.18712959,0.001032132,0.000158174,0.000368759
2.495308992,4.01084376,2.553504117,10.89957961,0.001032132,0.000158174,0.000368759
2.504691008,4.083396709,2.518247095,11.18885396,0.000652855,6.98E-05,6.45E-05
2.523076534,4.053650706,2.52289957,11.15317762,0.000652855,6.98E-05,6.45E-05
2.55,4.060229849,2.531872742,11.0840902,0.000652855,6.98E-05,6.45E-05
2.576923466,4.050798379,2.528329437,11.10574029,0.000652855,6.98E-05,6.45E-05
2.595308992,4.0444334,2.533469826,11.06298845,0.000652855,6.98E-05,6.45E-05
2.604691008,4.035066427,2.540051194,11.00741218,0.000130322,6.66E-05,4.27E-05
2.623076534,4.026743161,2.541350836,10.99697962,0.000130322,6.66E-05,4.27E-05
2.65,4.018860291,2.547029671,10.95585078,0.000130322,6.66E-05,4.27E-05
2.676923466,4.010747287,2.554190769,10.90812885,0.000130322,6.66E-05,4.27E-05
2.695308992,4.002915212,2.556837574,10.88956905,0.000130322,6.66E-05,4.27E-05
2.704691008,3.994605334,2.557700152,10.88308606,7.65E-05,0.000112581,7.75E-05
2.723076534,3.9850081,2.564241715,10.83872246,7.65E-05,0.000112581,7.75E-05
2.75,3.974382217,2.573781146,10.77311206,7.65E-05,0.000112581,7.75E-05
2.776923466,3.963004237,2.58056482,10.70761584,7.65E-05,0.000112581,7.75E-05
2.795308992,3.950992804,2.584504627,10.6613095,7.65E-05,0.000112581,7.75E-05
2.804691008,3.938675968,2.586756988,10.64050508,8.96E-05,0.000117656,9.38E-05
2.823076534,3.926297259,2.59224185,10.61106119,8.96E-05,0.000117656,9.38E-05
2.85,3.913787484,2.600795358,10.5642436,8.96E-05,0.000117656,9.38E-05
2.876923466,3.901128757,2.609391691,10.49737665,8.96E-05,0.000117656,9.38E-05
2.895308992,3.888591822,2.614889663,10.45071003,8.96E-05,0.000117656,9.38E-05
2.904691008,3.876328973,2.617854798,10.42907705,5.85E-05,4.17E-05,7.79E-05
2.923076534,3.864326608,2.623431991,10.38312585,5.85E-05,4.17E-05,7.79E-05
2.95,3.852659715,2.630906758,10.31976336,5.85E-05,4.17E-05,7.79E-05
2.976923466,3.841313397,2.638645947,10.25897827,5.85E-05,4.17E-05,7.79E-05
2.995308992,3.829945992,2.643942195,10.22081002,5.85E-05,4.17E-05,7.79E-05
3.004691008,3.818272645,2.646908035,10.19851561,0.000101225,3.73E-05,0.000107185
3.023076534,3.806218036,2.653131722,10.14980189,0.000101225,3.73E-05,0.000107185
3.05,3.793757659,2.663046883,10.08235797,0.000101225,3.73E-05,0.000107185
3.076923466,3.780836176,2.671939139,10.0170382,0.000101225,3.73E-05,0.000107185
3.095308992,3.768010482,2.676795143,9.983461724,0.000101225,3.73E-05,0.000107185
3.104691008,3.754151798,2.679526278,9.965234083,0.000127178,4.59E-05,0.0001133
3.123076534,3.747666675,2.684704512,9.927141365,0.000127178,4.59E-05,0.0001133
3.15,3.721944164,2.693659777,9.858510851,0.000127178,4.59E-05,0.0001133
3.176923466,3.706841562,2.701228931,9.790216958,0.000127178,4.59E-05,0.0001133
3.195308992,3.699786216,2.706600007,9.755013319,0.000127178,4.59E-05,0.0001133
3.204691008,3.694704032,2.710252691,9.73144651,0.000113349,2.78E-05,0.00010368
3.223076534,3.684119864,2.715866617,9.697898395,0.000113349,2.78E-05,0.00010368
3.25,3.662436651,2.727395452,9.626501877,0.000113349,2.78E-05,0.00010368
3.276923466,3.657203455,2.73349073,9.586994539,0.000113349,2.78E-05,0.00010368
3.295308992,3.656332974,2.736599399,9.56999517,0.000113349,2.78E-05,0.00010368
3.304691008,3.650734403,2.740355609,9.54544338,7.66E-05,0.000177377,8.83E-05
3.323076534,3.638054741,2.746741562,9.503982432,7.66E-05,0.000177377,8.83E-05
3.35,3.617847291,2.753819963,9.444378222,7.66E-05,0.000177377,8.83E-05
3.376923466,3.609003136,2.756198262,9.397044421,7.66E-05,0.000177377,8.83E-05
3.395308992,3.605655497,2.758114265,9.393880092,7.66E-05,0.000177377,8.83E-05
3.404691008,3.607384653,2.758636918,9.398971229,0.000420877,0.000220582,6.00E-05
3.423076534,3.582818896,2.772208142,9.336680062,0.000420877,0.000220582,6.00E-05
3.45,3.63498387,2.744476555,9.52492849,0.000420877,0.000220582,6.00E-05
3.476923466,3.903634878,2.603781112,10.51890618,0.000420877,0.000220582,6.00E-05
3.495308992,4.074747888,2.521771936,11.14706135,0.000420877,0.000220582,6.00E-05
3.504691008,4.079445942,2.519660549,11.17046103,0.000405579,0.000234502,0.000173201
3.523076534,4.07205377,2.529425187,11.09262545,0.000405579,0.000234502,0.000173201
3.55,4.072687628,2.521317193,11.14675178,0.000405579,0.000234502,0.000173201
3.576923466,4.072475941,2.52286558,11.14390353,0.000405579,0.000234502,0.000173201
3.595308992,4.064226401,2.52909364,11.10165961,0.000405579,0.000234502,0.000173201
3.604691008,4.061979463,2.52852644,11.1030887,0.00032572,0.000409387,0.000346075
3.623076534,4.054974194,2.530415884,11.09514821,0.00032572,0.000409387,0.000346075
3.65,4.053030298,2.537624446,11.06520111,0.00032572,0.000409387,0.000346075
3.676923466,4.042093719,2.540955417,11.02354622,0.00032572,0.000409387,0.000346075
3.695308992,4.023716884,2.543253707,10.97682693,0.00032572,0.000409387,0.000346075
3.704691008,4.011499337,2.546450405,10.94729371,0.000119535,0.00030238,0.000424501
3.723076534,4.001923969,2.553619296,10.90349247,0.000119535,0.00030238,0.000424501
3.75,3.993159422,2.560856563,10.84844468,0.000119535,0.00030238,0.000424501
3.776923466,3.978163607,2.567734006,10.79814265,0.000119535,0.00030238,0.000424501
3.795308992,3.965835336,2.573775596,10.77054323,0.000119535,0.00030238,0.000424501
3.804691008,3.961230343,2.577620703,10.7520278,0.000105111,0.000111571,0.000266327
3.823076534,3.953313372,2.583159764,10.69981351,0.000105111,0.000111571,0.000266327
3.85,3.93626461,2.592663299,10.61987923,0.000105111,0.000111571,0.000266327
3.876923466,3.916197272,2.60216831,10.54925944,0.000105111,0.000111571,0.000266327
3.895308992,3.900521293,2.607793471,10.50589399,0.000105111,0.000111571,0.000266327
3.904691008,3.892412146,2.610707701,10.47596916,0.000104996,0.000185909,0.00036481
3.923076534,3.880369352,2.614470681,10.41674833,0.000104996,0.000185909,0.00036481
3.95,3.856774552,2.624156811,10.34327104,0.000104996,0.000185909,0.00036481
3.976923466,3.841102665,2.637690807,10.29070153,0.000104996,0.000185909,0.00036481
3.995308992,3.833184125,2.646580297,10.2637087,0.000104996,0.000185909,0.00036481
4.004691008,3.828849375,2.650861374,10.23543787,0.000117511,0.000370832,0.000578167
4.023076534,3.813452235,2.653159755,10.16186669,0.000117511,0.000370832,0.000578167
4.05,3.782713123,2.659547963,10.06378523,0.000117511,0.000370832,0.000578167
4.076923466,3.767228196,2.671886918,10.00651723,0.000117511,0.000370832,0.000578167
4.095308992,3.760550801,2.68088488,9.976274193,0.000117511,0.000370832,0.000578167
4.104691008,3.755050477,2.684535035,9.942549864,0.000193213,0.000380413,0.000523665
4.123076534,3.738468091,2.688115711,9.874569345,0.000193213,0.000380413,0.000523665
4.15,3.715656417,2.699068787,9.809328557,0.000193213,0.000380413,0.000523665
4.176923466,3.702280315,2.710425048,9.770034767,0.000193213,0.000380413,0.000523665
4.195308992,3.691323255,2.716730714,9.730906049,0.000193213,0.000380413,0.000523665
4.204691008,3.682886809,2.719441245,9.697204725,0.000184861,0.000186928,8.60E-05
4.223076534,3.668836716,2.724542692,9.644269036,0.000184861,0.000186928,8.60E-05
4.25,3.647557164,2.734544656,9.563569305,0.000184861,0.000186928,8.60E-05
4.276923466,3.635224102,2.741611531,9.509814813,0.000184861,0.000186928,8.60E-05
4.295308992,3.628448591,2.746130025,9.481920245,0.000184861,0.000186928,8.60E-05
4.304691008,3.624153162,2.749608218,9.461005778,0.000346494,0.000470816,0.000257388
4.323076534,3.611627665,2.754532431,9.424426093,0.000346494,0.000470816,0.000257388
4.35,3.60150337,2.760861028,9.38601004,0.000346494,0.000470816,0.000257388
4.376923466,3.60064338,2.766018402,9.378506588,0.000346494,0.000470816,0.000257388
4.395308992,3.600662766,2.767659175,9.378224517,0.000346494,0.000470816,0.000257388
4.404691008,3.603864002,2.76525549,9.38192459,0.000446831,0.000458499,0.000267713
4.423076534,3.592018664,2.764729592,9.362699591,0.000446831,0.000458499,0.000267713
4.45,3.660259898,2.728531826,9.614863609,0.000446831,0.000458499,0.000267713
4.476923466,3.85988106,2.624827112,10.36540421,0.000446831,0.000458499,0.000267713
4.495308992,3.9906491,2.558639822,10.83655991,0.000446831,0.000458499,0.000267713
4.504691008,4.014620519,2.545024047,10.92091379,0.00030966,0.000176919,0.000152357
4.523076534,4.030730593,2.54025296,10.99227237,0.00030966,0.000176919,0.000152357
4.55,4.069184997,2.534473368,11.13557184,0.00030966,0.000176919,0.000152357
4.576923466,4.076347261,2.527368065,11.17018329,0.00030966,0.000176919,0.000152357
4.595308992,4.066682544,2.52215918,11.12187572,0.00030966,0.000176919,0.000152357
4.604691008,4.064575088,2.518688767,11.1077096,0.000349057,0.000511296,0.000491685
4.623076534,4.065383437,2.520468681,11.11388168,0.000349057,0.000511296,0.000491685
4.65,4.071331068,2.528412692,11.14272811,0.000349057,0.000511296,0.000491685
4.676923466,4.054926993,2.531482234,11.10604793,0.000349057,0.000511296,0.000491685
4.695308992,4.038426289,2.531852305,11.03733773,0.000349057,0.000511296,0.000491685
4.704691008,4.031460066,2.532841499,11.01543861,0.000397633,0.000742656,0.000801634
4.723076534,4.033821445,2.542218854,11.00822678,0.000397633,0.000742656,0.000801634
4.75,4.03334911,2.551163051,10.98870361,0.000397633,0.000742656,0.000801634
4.776923466,4.008251264,2.554701003,10.89902636,0.000397633,0.000742656,0.000801634
4.795308992,3.988964713,2.558339669,10.82703995,0.000397633,0.000742656,0.000801634
4.804691008,3.981979673,2.562794054,10.81009406,0.000367515,0.000619408,0.000690205
4.823076534,3.975905416,2.573136034,10.77512382,0.000367515,0.000619408,0.000690205
4.85,3.951395293,2.57946197,10.6821406,0.000367515,0.000619408,0.000690205
4.876923466,3.925900975,2.587421599,10.59596064,0.000367515,0.000619408,0.000690205
4.895308992,3.91572747,2.597688309,10.57057847,0.000367515,0.000619408,0.000690205
4.904691008,3.912629601,2.604962766,10.56143957,0.000156268,9.56E-05,0.000160364
4.923076534,3.903260318,2.614235176,10.51555797,0.000156268,9.56E-05,0.000160364
4.95,3.87743244,2.62234877,10.40569758,0.000156268,9.56E-05,0.000160364
4.976923466,3.852322608,2.631028288,10.30037786,0.000156268,9.56E-05,0.000160364
4.995308992,3.834973999,2.638811984,10.24702623,0.000156268,9.56E-05,0.000160364
5.004691008,3.824124312,2.643803295,10.21517555,0.000269852,0.00016842,0.000132447
5.023076534,3.809002133,2.650967824,10.15378319,0.000269852,0.00016842,0.000132447
5.05,3.784982961,2.663145991,10.0695425,0.000269852,0.00016842,0.000132447
5.076923466,3.76949944,2.677727603,10.00186772,0.000269852,0.00016842,0.000132447
5.095308992,3.758079291,2.687829958,9.970465355,0.000269852,0.00016842,0.000132447
5.104691008,3.748362301,2.693996862,9.941032042,0.000197777,0.000268643,0.000258207
5.123076534,3.729881033,2.698217363,9.861122821,0.000197777,0.000268643,0.000258207
5.15,3.692454091,2.702722109,9.72451102,0.000197777,0.000268643,0.000258207
5.176923466,3.678977462,2.715593741,9.656133545,0.000197777,0.000268643,0.000258207
5.195308992,3.677247056,2.727919748,9.656027015,0.000197777,0.000268643,0.000258207
5.204691008,3.672861031,2.734925226,9.638731423,0.000311212,0.000403775,0.000508353
5.223076534,3.656349643,2.737747118,9.575379743,0.000311212,0.000403775,0.000508353
5.25,3.621718488,2.741831793,9.46581564,0.000311212,0.000403775,0.000508353
5.276923466,3.610820025,2.754296923,9.434654527,0.000311212,0.000403775,0.000508353
5.295308992,3.611048438,2.764170944,9.445286492,0.000311212,0.000403775,0.000508353
5.304691008,3.610162012,2.767604063,9.430606755,0.000583224,0.000925112,0.000917427
5.323076534,3.598110853,2.764184286,9.378026124,0.000583224,0.000925112,0.000917427
5.35,3.587874194,2.759723575,9.325430389,0.000583224,0.000925112,0.000917427
5.376923466,3.598838046,2.758463684,9.372727692,0.000583224,0.000925112,0.000917427
5.395308992,3.612534805,2.754239347,9.4461148,0.000583224,0.000925112,0.000917427
5.404691008,3.622595606,2.748129162,9.479346326,0.000599164,0.000919796,0.000906545
5.423076534,3.64578793,2.727891345,9.583308559,0.000599164,0.000919796,0.000906545
5.45,3.743368822,2.691388443,9.918345874,0.000599164,0.000919796,0.000906545
5.476923466,3.866283662,2.643585994,10.33184404,0.000599164,0.000919796,0.000906545
5.495308992,3.926078832,2.608213625,10.53840414,0.000599164,0.000919796,0.000906545
5.504691008,3.941907082,2.590239742,10.59943283,0.000381883,0.000782727,0.000971533
5.523076534,3.96113451,2.565759499,10.72118295,0.000381883,0.000782727,0.000971533
5.55,4.003949222,2.550026506,10.92911298,0.000381883,0.000782727,0.000971533
5.576923466,4.053740588,2.539882094,11.07190699,0.000381883,0.000782727,0.000971533
5.595308992,4.091910031,2.531670228,11.09698712,0.000381883,0.000782727,0.000971533
5.604691008,4.09037153,2.526871433,11.11106549,0.00022276,0.000447541,0.00074282
5.623076534,4.095100878,2.527789588,11.15417266,0.00022276,0.000447541,0.00074282
5.65,4.063366386,2.526743997,11.18247665,0.00022276,0.000447541,0.00074282
5.676923466,4.000045315,2.520699419,11.1278405,0.00022276,0.000447541,0.00074282
5.695308992,3.876275648,2.518952496,11.07093413,0.00022276,0.000447541,0.00074282
5.704691008,3.823354476,2.520459649,11.06771121,0.000842394,0.001121234,0.001246323
5.723076534,3.802744337,2.529734703,11.10388698,0.000842394,0.001121234,0.001246323
5.75,3.804818318,2.538298437,11.1128166,0.000842394,0.001121234,0.001246323
5.776923466,3.950045887,2.541662835,11.02150247,0.000842394,0.001121234,0.001246323
5.795308992,4.076342411,2.544955396,10.93493416,0.000842394,0.001121234,0.001246323
5.804691008,4.135895627,2.54798488,10.92643471,0.000884013,0.001386525,0.001355956
5.823076534,4.251187578,2.560906702,10.92046278,0.000884013,0.001386525,0.001355956
5.85,4.331659988,2.566860046,10.81441861,0.000884013,0.001386525,0.001355956
5.876923466,4.317333811,2.569922263,10.64230568,0.000884013,0.001386525,0.001355956
5.895308992,4.274097096,2.578898058,10.56868192,0.000884013,0.001386525,0.001355956
5.904691008,4.243390443,2.58820865,10.56527397,0.000655333,0.000961736,0.000841139
5.923076534,4.158575263,2.603862977,10.54427224,0.000655333,0.000961736,0.000841139
5.95,3.924430079,2.614542984,10.42644075,0.000655333,0.000961736,0.000841139
5.976923466,3.649855632,2.624037596,10.29434908,0.000655333,0.000961736,0.000841139
5.995308992,3.491940738,2.63446124,10.24038789,0.000655333,0.000961736,0.000841139
6.004691008,3.430268907,2.642548256,10.20950432,0.000354862,0.000616725,0.000611483
6.023076534,3.357894695,2.649430924,10.13176908,0.000354862,0.000616725,0.000611483
6.05,3.372408451,2.658507707,10.01540904,0.000354862,0.000616725,0.000611483
6.076923466,3.503952919,2.679119881,9.959864348,0.000354862,0.000616725,0.000611483
6.095308992,3.623754744,2.69622468,9.949325024,0.000354862,0.000616725,0.000611483
6.104691008,3.684832738,2.703783249,9.921081732,0.000678825,0.001042048,0.000944427
6.123076534,3.780440869,2.708208536,9.830620188,0.000678825,0.001042048,0.000944427
6.15,3.894469501,2.719039739,9.701816192,0.000678825,0.001042048,0.000944427
6.176923466,4.038078455,2.735438813,9.625181353,0.000678825,0.001042048,0.000944427
6.195308992,4.07016243,2.745112423,9.567655595,0.000678825,0.001042048,0.000944427
6.204691008,4.058047706,2.746368937,9.520773515,0.000617439,0.000918257,0.000795145
6.223076534,3.991321806,2.749235611,9.456179087,0.000617439,0.000918257,0.000795145
6.25,3.87300268,2.76519454,9.436052075,0.000617439,0.000918257,0.000795145
6.276923466,3.706194406,2.775275382,9.432415817,0.000617439,0.000918257,0.000795145
6.295308992,3.553577644,2.77230063,9.396262293,0.000617439,0.000918257,0.000795145
6.304691008,3.473765669,2.765540083,9.386235242,0.000366286,0.000317273,0.000200422
6.323076534,3.32318102,2.762653885,9.377500188,0.000366286,0.000317273,0.000200422
6.35,3.194191743,2.759336719,9.449564443,0.000366286,0.000317273,0.000200422
6.376923466,3.186617113,2.741715502,9.534796636,0.000366286,0.000317273,0.000200422
6.395308992,3.252453768,2.7240731,9.576373427,0.000366286,0.000317273,0.000200422
6.404691008,3.308447796,2.713161995,9.619923928,0.000643759,0.000990623,0.00095566
6.423076534,3.452368133,2.70130234,9.776801084,0.000643759,0.000990623,0.00095566
6.45,3.710486065,2.684758385,10.05966016,0.000643759,0.000990623,0.00095566
6.476923466,3.94314046,2.649857821,10.23968256,0.000643759,0.000990623,0.00095566
6.495308992,4.074433826,2.620189858,10.30064191,0.000643759,0.000990623,0.00095566
6.504691008,4.132594802,2.606848396,10.35564137,0.000594969,0.000959693,0.000887733
6.523076534,4.291187453,2.594520947,10.51502572,0.000594969,0.000959693,0.000887733
6.55,4.420578136,2.577757045,10.73458731,0.000594969,0.000959693,0.000887733
6.576923466,4.368953795,2.558714025,10.87286849,0.000594969,0.000959693,0.000887733
6.595308992,4.229949558,2.547420737,10.95961603,0.000594969,0.000959693,0.000887733
6.604691008,4.165980548,2.545578841,11.01266623,0.000487384,0.00090897,0.000918147
6.623076534,4.001352438,2.541288578,11.05701402,0.000487384,0.00090897,0.000918147
6.65,3.73180563,2.524469319,11.07068654,0.000487384,0.00090897,0.000918147
6.676923466,3.568025759,2.514946816,11.10467713,0.000487384,0.00090897,0.000918147
6.695308992,3.550313086,2.520926279,11.14031643,0.000487384,0.00090897,0.000918147
6.704691008,3.572308272,2.527273586,11.14159923,0.000329054,0.000569174,0.000591932
6.723076534,3.666804776,2.523924698,11.16234584,0.000329054,0.000569174,0.000591932
6.75,3.865980351,2.520978058,11.17431258,0.000329054,0.000569174,0.000591932
6.776923466,4.079336344,2.528466751,11.13818592,0.000329054,0.000569174,0.000591932
6.795308992,4.203387906,2.53492679,11.06384993,0.000329054,0.000569174,0.000591932
6.804691008,4.257045041,2.533580696,11.01528036,0.000717262,0.001469803,0.00168183
6.823076534,4.394015721,2.530505733,10.98171679,0.000717262,0.001469803,0.00168183
6.85,4.496207551,2.545426978,10.92093018,0.000717262,0.001469803,0.00168183
6.876923466,4.420260329,2.564151589,10.81059846,0.000717262,0.001469803,0.00168183
6.895308992,4.292484638,2.571384048,10.71428802,0.000717262,0.001469803,0.00168183
6.904691008,4.165265172,2.571178033,10.70282901,0.000464505,0.001074525,0.001567047
6.923076534,3.997066042,2.586500366,10.65856511,0.000464505,0.001074525,0.001567047
6.95,3.697312864,2.605522691,10.48740783,0.000464505,0.001074525,0.001567047
6.976923466,3.444178034,2.611708268,10.32184417,0.000464505,0.001074525,0.001567047
6.995308992,3.352126145,2.619117823,10.23508762,0.000464505,0.001074525,0.001567047
7.004691008,3.336668974,2.627280131,10.22531407,0.00022929,0.000759848,0.001190873
7.023076534,3.356816894,2.654991713,10.20855375,0.00022929,0.000759848,0.001190873
7.05,3.465233857,2.676745852,10.11076224,0.00022929,0.000759848,0.001190873
7.076923466,3.604769221,2.685743803,9.949275063,0.00022929,0.000759848,0.001190873
7.095308992,3.706159334,2.695527774,9.826261509,0.00022929,0.000759848,0.001190873
7.104691008,3.757647696,2.705733386,9.774610938,0.000980794,0.000805959,0.000610603
7.123076534,3.859301934,2.72077215,9.692463459,0.000980794,0.000805959,0.000610603
7.15,4.064591138,2.729245404,9.625745577,0.000980794,0.000805959,0.000610603
7.176923466,4.155666483,2.754160301,9.469383317,0.000980794,0.000805959,0.000610603
7.195308992,4.106922912,2.767799452,9.440004073,0.000980794,0.000805959,0.000610603
7.204691008,4.027472996,2.767739472,9.480316185,0.00109964,0.00070118,0.000764698
7.223076534,3.976267541,2.763239389,9.440891624,0.00109964,0.00070118,0.000764698
7.25,3.68570298,2.766143693,9.295097778,0.00109964,0.00070118,0.000764698
7.276923466,3.492134049,2.769773743,9.25590015,0.00109964,0.00070118,0.000764698
7.295308992,3.380561625,2.751986214,9.372582848,0.00109964,0.00070118,0.000764698
7.304691008,3.287665362,2.751023443,9.357436165,0.002182014,0.005704522,0.006804054
7.323076534,3.174133073,2.753580647,9.36982227,0.002182014,0.005704522,0.006804054
7.35,3.103636691,2.731344929,9.464823418,0.002182014,0.005704522,0.006804054
7.376923466,2.974948272,2.639951947,9.112321172,0.002182014,0.005704522,0.006804054
7.395308992,2.682011158,2.491987362,8.343571617,0.002182014,0.005704522,0.006804054
7.404691008,2.435098261,2.374074203,7.473208335,0.002614905,0.005947717,0.00632011
7.423076534,1.814332701,1.696742426,5.043598645,0.002614905,0.005947717,0.00632011
7.45,1.025172761,0.222323023,1.357341709,0.002614905,0.005947717,0.00632011
7.476923466,0.985304113,-0.043644262,0.977821341,0.002614905,0.005947717,0.00632011
7.495308992,1.00132579,0.080179772,1.077357366,0.002614905,0.005947717,0.00632011
7.504691008,1.010783294,-0.060620109,0.926750501,0.002908146,0.000600355,0.001086562
7.523076534,1.015175001,0.027472311,1.033654376,0.002908146,0.000600355,0.001086562
7.55,1.027832183,-0.009198956,0.988612026,0.002908146,0.000600355,0.001086562
7.576923466,1.065569369,0.003535473,1.004314628,0.002908146,0.000600355,0.001086562
7.595308992,1.081692635,0.004145167,1.004667142,0.002908146,0.000600355,0.001086562
7.604691008,1.08275237,-0.005715755,0.992920153,0.000103433,3.13E-05,3.61E-05
7.623076534,1.105520591,0.001198663,1.001521312,0.000103433,3.13E-05,3.61E-05
7.65,1.125833234,-0.000482234,0.999371928,0.000103433,3.13E-05,3.61E-05
7.676923466,1.14621702,0.000218327,1.000293965,0.000103433,3.13E-05,3.61E-05
7.695308992,1.157873675,4.33E-05,1.000045315,0.000103433,3.13E-05,3.61E-05
7.704691008,1.163333943,-0.000169665,0.999782835,1.98E-05,9.22E-06,6.95E-06
7.723076534,1.173439536,5.38E-05,1.000069525,1.98E-05,9.22E-06,6.95E-06
7.75,1.185157991,-3.57E-05,0.999953511,1.98E-05,9.22E-06,6.95E-06
7.776923466,1.193686492,2.95E-05,1.000038493,1.98E-05,9.22E-06,6.95E-06
7.795308992,1.197382613,-3.58E-05,0.999953346,1.98E-05,9.22E-06,6.95E-06
7.804691008,1.198717292,7.36E-06,1.000009556,3.06E-06,1.55E-06,1.07E-06
7.823076534,1.19995695,4.34E-06,1.000005623,3.06E-06,1.55E-06,1.07E-06
7.85,1.198724413,-3.50E-06,0.99999547,3.06E-06,1.55E-06,1.07E-06
7.876923466,1.193911505,3.47E-06,1.000004481,3.06E-06,1.55E-06,1.07E-06
7.895308992,1.188587179,-5.12E-06,0.999993408,3.06E-06,1.55E-06,1.07E-06
7.904691008,1.185264539,1.57E-06,1.000002024,3.37E-07,1.73E-07,1.18E-07
7.923076534,1.177563799,3.16E-07,1.000000405,3.37E-07,1.73E-07,1.18E-07
7.95,1.163604083,-2.63E-07,0.999999665,3.37E-07,1.73E-07,1.18E-07
7.976923466,1.146685141,2.87E-07,1.000000363,3.37E-07,1.73E-07,1.18E-07
7.995308992,1.133584754,-4.90E-07,0.999999385,3.37E-07,1.73E-07,1.18E-07
8.004691008,1.126458652,2.16E-07,1.00000027,2.95E-08,1.50E-08,1.05E-08
8.023076534,1.111700691,-2.85E-09,0.999999997,2.95E-08,1.50E-08,1.05E-08
8.05,1.088424428,-6.28E-09,0.999999992,2.95E-08,1.50E-08,1.05E-08
8.076923466,1.06354819,1.47E-08,1.000000018,2.95E-08,1.50E-08,1.05E-08
8.095308992,1.045871603,-4.37E-08,0.999999947,2.95E-08,1.50E-08,1.05E-08
8.104691008,1.036692676,3.28E-08,1.000000039,2.29E-09,1.13E-09,8.35E-10
8.123076534,1.01848967,-5.68E-09,0.999999993,2.29E-09,1.13E-09,8.35E-10
8.15,0.991595131,2.08E-09,1.000000002,2.29E-09,1.13E-09,8.35E-10
8.176923466,0.964852665,-1.32E-10,1,2.29E-09,1.13E-09,8.35E-10
8.195308992,0.946927129,-4.54E-09,0.999999995,2.29E-09,1.13E-09,8.35E-10
8.204691008,0.937943223,5.09E-09,1.000000006,1.78E-10,8.35E-11,6.74E-11
8.223076534,0.920751737,-1.15E-09,0.999999999,1.78E-10,8.35E-11,6.74E-11
8.25,0.896823632,4.58E-10,1,1.78E-10,8.35E-11,6.74E-11
8.276923466,0.874762443,-1.24E-10,1,1.78E-10,8.35E-11,6.74E-11
8.295308992,0.860976721,-5.52E-10,0.999999999,1.78E-10,8.35E-11,6.74E-11
8.304691008,0.854387455,6.85E-10,1.000000001,1.35E-11,6.67E-12,5.91E-12
8.323076534,0.842416539,-1.53E-10,1,1.35E-11,6.67E-12,5.91E-12
8.35,0.827313307,6.16E-11,1,1.35E-11,6.67E-12,5.91E-12
8.376923466,0.815334743,-1.98E-11,1,1.35E-11,6.67E-12,5.91E-12
8.395308992,0.809064059,-5.84E-11,1,1.35E-11,6.67E-12,5.91E-12
8.404691008,0.806482721,7.92E-11,1,8.62E-13,5.20E-13,4.78E-13
8.423076534,0.802663268,-1.95E-11,1,8.62E-13,5.20E-13,4.78E-13
8.45,0.800082707,8.50E-12,1,8.62E-13,5.20E-13,4.78E-13
8.476923466,0.801119538,-3.59E-12,1,8.62E-13,5.20E-13,4.78E-13
8.495308992,0.803899174,-5.34E-12,1,8.62E-13,5.20E-13,4.78E-13
8.504691008,0.805957766,9.41E-12,1,2.29E-12,3.54E-14,3.05E-14
8.523076534,0.811224911,-2.59E-12,1,2.29E-12,3.54E-14,3.05E-14
8.55,0.821798833,1.13E-12,1,2.29E-12,3.54E-14,3.05E-14
8.576923466,0.835597206,-4.80E-13,1,2.29E-12,3.54E-14,3.05E-14
8.595308992,0.846746611,-5.22E-13,1,2.29E-12,3.54E-14,3.05E-14
8.604691008,0.852941117,1.03E-12,1,3.79E-12,1.39E-15,5.41E-16
8.623076534,0.866005279,-2.65E-13,1,3.79E-12,1.39E-15,5.41E-16
8.65,0.88714482,1.29E-13,1,3.79E-12,1.39E-15,5.41E-16
8.676923466,0.910326412,-5.41E-14,1,3.79E-12,1.39E-15,5.41E-16
8.695308992,0.927115822,-3.15E-14,1,3.79E-12,1.39E-15,5.41E-16
8.704691008,0.935929612,8.99E-14,1,4.40E-12,5.76E-16,5.49E-16
8.723076534,0.953592228,-1.62E-14,1,4.40E-12,5.76E-16,5.49E-16
8.75,0.980121691,1.66E-14,1,4.40E-12,5.76E-16,5.49E-16
8.776923466,1.00701084,-4.36E-15,1,4.40E-12,5.76E-16,5.49E-16
8.795308992,1.025329622,1.10E-14,1,4.40E-12,5.76E-16,5.49E-16
8.804691008,1.034604772,2.35E-14,1,4.16E-12,1.33E-16,2.03E-16
8.823076534,1.052541419,1.51E-14,1,4.16E-12,1.33E-16,2.03E-16
8.85,1.077965465,1.48E-14,1,4.16E-12,1.33E-16,2.03E-16
8.876923466,1.10197877,1.40E-14,1,4.16E-12,1.33E-16,2.03E-16
8.895308992,1.117341847,1.42E-14,1,4.16E-12,1.33E-16,2.03E-16
8.904691008,1.124807477,1.14E-14,1,2.96E-12,3.18E-17,1.78E-17
8.923076534,1.138626637,1.04E-14,1,2.96E-12,3.18E-17,1.78E-17
8.95,1.156720574,1.00E-14,1,2.96E-12,3.18E-17,1.78E-17
8.976923466,1.17197874,3.71E-15,1,2.96E-12,3.18E-17,1.78E-17
8.995308992,1.180624695,-1.26E-15,1,2.96E-12,3.18E-17,1.78E-17
9.004691008,1.184452959,-3.60E-15,1,1.75E-12,3.55E-17,6.04E-17
9.023076534,1.19077122,-6.04E-15,1,1.75E-12,3.55E-17,6.04E-17
9.05,1.197105021,-2.82E-15,1,1.75E-12,3.55E-17,6.04E-17
9.076923466,1.199872316,5.68E-15,1,1.75E-12,3.55E-17,6.04E-17
9.095308992,1.199684319,3.41E-15,1,1.75E-12,3.55E-17,6.04E-17
9.104691008,1.198937924,3.23E-15,1,1.85E-12,4.14E-17,1.78E-17
9.123076534,1.196208355,8.22E-15,1,1.85E-12,4.14E-17,1.78E-17
9.15,1.189231284,9.79E-15,1,1.85E-12,4.14E-17,1.78E-17
9.176923466,1.178830179,3.84E-15,1,1.85E-12,4.14E-17,1.78E-17
9.195308992,1.169854257,2.62E-16,1,1.85E-12,4.14E-17,1.78E-17
9.204691008,1.164715946,1.12E-15,1,3.43E-12,1.82E-17,1.78E-17
9.223076534,1.153606842,9.15E-15,1,3.43E-12,1.82E-17,1.78E-17
9.25,1.13502713,1.16E-14,1,3.43E-12,1.82E-17,1.78E-17
9.276923466,1.114004177,4.65E-15,1,3.43E-12,1.82E-17,1.78E-17
9.295308992,1.098437949,5.95E-15,1,3.43E-12,1.82E-17,1.78E-17
9.304691008,1.090165761,1.12E-14,1,4.33E-12,2.97E-17,1.78E-17
9.323076534,1.073397016,1.68E-14,1,4.33E-12,2.97E-17,1.78E-17
9.35,1.047763624,1.55E-14,1,4.33E-12,2.97E-17,1.78E-17
9.376923466,1.021265976,1.11E-14,1,4.33E-12,2.97E-17,1.78E-17
9.395308992,1.002920598,1.06E-14,1,4.33E-12,2.97E-17,1.78E-17
9.404691008,0.993539852,1.08E-14,1,4.32E-12,3.76E-17,1.78E-17
9.423076534,0.975217041,1.71E-14,1,4.32E-12,3.76E-17,1.78E-17
9.45,0.948805918,1.77E-14,1,4.32E-12,3.76E-17,1.78E-17
9.476923466,0.923321123,1.19E-14,1,4.32E-12,3.76E-17,1.78E-17
9.495308992,0.906688183,7.49E-15,1,4.32E-12,3.76E-17,1.78E-17
9.504691008,0.898495613,7.62E-15,1,3.39E-12,1.18E-17,3.59E-17
9.523076534,0.883104799,1.14E-14,1,3.39E-12,1.18E-17,3.59E-17
9.55,0.862382309,1.79E-14,1,3.39E-12,1.18E-17,3.59E-17
9.576923466,0.844149933,1.68E-14,1,3.39E-12,1.18E-17,3.59E-17
9.595308992,0.833301755,1.44E-14,1,3.39E-12,1.18E-17,3.59E-17
9.604691008,0.828303188,1.41E-14,1,1.89E-12,2.16E-17,1.78E-17
9.623076534,0.819612579,1.68E-14,1,1.89E-12,2.16E-17,1.78E-17
9.65,0.80965231,2.00E-14,1,1.89E-12,2.16E-17,1.78E-17
9.676923466,0.803136275,1.27E-14,1,1.89E-12,2.16E-17,1.78E-17
9.695308992,0.800728872,-6.23E-16,1,1.89E-12,2.16E-17,1.78E-17
9.704691008,0.800148133,-2.23E-15,1,4.78E-12,3.16E-17,1.78E-17
9.723076534,0.800285486,-1.67E-15,1,4.78E-12,3.16E-17,1.78E-17
9.75,0.803526071,3.01E-15,1,4.78E-12,3.16E-17,1.78E-17
9.776923466,0.810321707,1.29E-14,1,4.78E-12,3.16E-17,1.78E-17
9.795308992,0.816944563,1.26E-14,1,4.78E-12,3.16E-17,1.78E-17
9.804691008,0.820923819,1.22E-14,1,8.58E-10,2.70E-16,1.43E-16
9.823076534,0.829855391,2.22E-14,1,8.58E-10,2.70E-16,1.43E-16
9.85,0.845503658,3.04E-14,1,8.58E-10,2.70E-16,1.43E-16
9.876923466,0.863946699,3.27E-14,1,8.58E-10,2.70E-16,1.43E-16
9.895308992,0.877979692,3.27E-14,1,8.58E-10,2.70E-16,1.43E-16
9.904691008,0.88553288,1.89E-14,1,2.51E-08,5.06E-16,3.72E-16
9.923076534,0.901105385,2.50E-14,1,2.51E-08,5.06E-16,3.72E-16
9.95,0.925268784,2.36E-14,1,2.51E-08,5.06E-16,3.72E-16
9.976923466,0.950959862,5.70E-14,1,2.51E-08,5.06E-16,3.72E-16
9.995308992,0.968887617,0,1,2.51E-08,5.06E-16,3.72E-16


==> figs/data/shuosher_viscosity.csv <==
x,mu_rho
0.05,0
0.15,0
0.25,0
0.35,0
0.45,0
0.55,0
0.65,0
0.75,0
0.85,0
0.95,0
1.05,0
1.15,0
1.25,0
1.35,0
1.45,0
1.55,0
1.65,0
1.75,0
1.85,0
1.95,0
2.05,8.31E-09
2.15,3.71E-08
2.25,3.26E-08
2.35,3.08E-05
2.45,4.71E-05
2.55,1.63E-05
2.65,6.14E-10
2.75,5.93E-11
2.85,1.15E-11
2.95,6.74E-13
3.05,1.55E-11
3.15,1.01E-10
3.25,1.82E-09
3.35,5.63E-06
3.45,2.61E-05
3.55,2.05E-05
3.65,3.26E-09
3.75,1.80E-10
3.85,2.78E-11
3.95,1.11E-12
4.05,3.97E-11
4.15,3.08E-10
4.25,9.35E-09
4.35,1.18E-06
4.45,1.06E-05
4.55,9.38E-06
4.65,1.44E-08
4.75,4.78E-10
4.85,4.12E-07
4.95,2.15E-07
5.05,1.26E-06
5.15,1.46E-06
5.25,1.61E-08
5.35,5.53E-07
5.45,2.54E-07
5.55,2.14E-07
5.65,1.56E-07
5.75,1.22E-07
5.85,1.75E-07
5.95,5.54E-08
6.05,1.61E-07
6.15,1.20E-07
6.25,8.60E-08
6.35,1.40E-07
6.45,8.05E-08
6.55,3.15E-07
6.65,2.13E-07
6.75,1.32E-07
6.85,3.24E-07
6.95,1.80E-07
7.05,1.28E-07
7.15,1.73E-07
7.25,5.41E-06
7.35,0.000438676
7.45,0.000444119
7.55,3.28E-12
7.65,7.75E-12
7.75,1.04E-11
7.85,1.09E-11
7.95,9.54E-12
8.05,5.88E-12
8.15,6.41E-13
8.25,5.49E-12
8.35,1.10E-11
8.45,1.34E-11
8.55,1.14E-11
8.65,6.18E-12
8.75,8.79E-14
8.85,5.48E-12
8.95,9.04E-12
9.05,1.09E-11
9.15,1.06E-11
9.25,8.15E-12
9.35,3.92E-12
9.45,2.04E-12
9.55,8.08E-12
9.65,1.26E-11
9.75,1.30E-11
9.85,9.54E-12
9.95,0


==> figs/data/sod_exact_reference.csv <==
x,r,u,p
6.7805e-05,1,0,1
0.0026074,1,0,1
0.0049506,1,0,1
0.0074902,1,0,1
0.0098334,1,0,1
0.012373,1,0,1
0.014716,1,0,1
0.017256,1,0,1
0.019599,1,0,1
0.022139,1,0,1
0.024482,1,0,1
0.027021,1,0,1
0.029365,1,0,1
0.031904,1,0,1
0.034247,1,0,1
0.036787,1,0,1
0.03913,1,0,1
0.04167,1,0,1
0.044013,1,0,1
0.046553,1,0,1
0.048896,1,0,1
0.051436,1,0,1
0.053779,1,0,1
0.056318,1,0,1
0.058662,1,0,1
0.061201,1,0,1
0.063544,1,0,1
0.066084,1,0,1
0.068427,1,0,1
0.070967,1,0,1
0.07331,1,0,1
0.07585,1,0,1
0.078193,1,0,1
0.080732,1,0,1
0.083076,1,0,1
0.085615,1,0,1
0.087958,1,0,1
0.090498,1,0,1
0.092841,1,0,1
0.095381,1,0,1
0.097724,1,0,1
0.10026,1,0,1
0.10261,1,0,1
0.10515,1,0,1
0.10749,1,0,1
0.11003,1,0,1
0.11237,1,0,1
0.11491,1,0,1
0.11726,1,0,1
0.11979,1,0,1
0.12214,1,0,1
0.12468,1,0,1
0.12702,1,0,1
0.12956,1,0,1
0.1319,1,0,1
0.13444,1,0,1
0.13679,1,0,1
0.13933,1,0,1
0.14167,1,0,1
0.14421,1,0,1
0.14655,1,0,1
0.14909,1,0,1
0.15143,1,0,1
0.15397,1,0,1
0.15632,1,0,1
0.15886,1,0,1
0.1612,1,0,1
0.16374,1,0,1
0.16608,1,0,1
0.16862,1,0,1
0.17097,1,0,1
0.17351,1,0,1
0.17585,1,0,1
0.17839,1,0,1
0.18073,1,0,1
0.18327,1,0,1
0.18561,1,0,1
0.18815,1,0,1
0.1905,1,0,1
0.19304,1,0,1
0.19538,1,0,1
0.19792,1,0,1
0.20026,1,0,1
0.2028,1,0,1
0.20515,1,0,1
0.20769,1,0,1
0.21003,1,0,1
0.21257,1,0,1
0.21491,1,0,1
0.21745,1,0,1
0.21979,1,0,1
0.22233,1,0,1
0.22468,1,0,1
0.22722,1,0,1
0.22956,1,0,1
0.2321,1,0,1
0.23444,1,0,1
0.23698,1,0,1
0.23933,1,0,1
0.24187,1,0,1
0.24421,1,0,1
0.24675,1,0,1
0.24909,1,0,1
0.25163,1,0,1
0.25397,1,0,1
0.25651,1,0,1
0.25886,1,0,1
0.2614,1,0,1
0.26374,0.99865,0.0015953,0.99811
0.26628,0.98975,0.012177,0.98568
0.26862,0.98159,0.02194,0.97433
0.27116,0.97281,0.032522,0.96215
0.27351,0.96477,0.042285,0.95103
0.27604,0.95611,0.052867,0.9391
0.27839,0.94818,0.06263,0.92821
0.28093,0.93964,0.073212,0.91652
0.28327,0.93181,0.082976,0.90586
0.28581,0.92339,0.093557,0.89442
0.28815,0.91568,0.10332,0.88397
0.29069,0.90737,0.1139,0.87277
0.29304,0.89976,0.12367,0.86254
0.29558,0.89157,0.13425,0.85157
0.29792,0.88407,0.14401,0.84156
0.30046,0.876,0.15459,0.83081
0.3028,0.8686,0.16436,0.82101
0.30534,0.86064,0.17494,0.81049
0.30768,0.85335,0.1847,0.8009
0.31022,0.8455,0.19528,0.7906
0.31257,0.83831,0.20505,0.78121
0.31511,0.83057,0.21563,0.77113
0.31745,0.82348,0.22539,0.76193
0.31999,0.81585,0.23597,0.75207
0.32233,0.80887,0.24574,0.74307
0.32487,0.80135,0.25632,0.73341
0.32722,0.79446,0.26608,0.7246
0.32976,0.78705,0.27666,0.71516
0.3321,0.78026,0.28643,0.70653
0.33464,0.77295,0.29701,0.69729
0.33698,0.76626,0.30677,0.68885
0.33952,0.75906,0.31735,0.67981
0.34186,0.75247,0.32712,0.67155
0.3444,0.74537,0.3377,0.6627
0.34675,0.73887,0.34746,0.65463
0.34929,0.73188,0.35804,0.64597
0.35163,0.72547,0.36781,0.63807
0.35417,0.71858,0.37839,0.6296
0.35651,0.71227,0.38815,0.62187
0.35905,0.70547,0.39873,0.61358
0.3614,0.69925,0.4085,0.60602
0.36394,0.69256,0.41908,0.59792
0.36628,0.68643,0.42884,0.59053
0.36882,0.67984,0.43942,0.5826
0.37116,0.6738,0.44919,0.57537
0.3737,0.66731,0.45977,0.56762
0.37604,0.66136,0.46953,0.56055
0.37858,0.65496,0.48011,0.55297
0.38093,0.6491,0.48988,0.54605
0.38347,0.64279,0.50046,0.53864
0.38581,0.63702,0.51022,0.53188
0.38835,0.63081,0.5208,0.52464
0.39069,0.62512,0.53057,0.51803
0.39323,0.61901,0.54115,0.51094
0.39558,0.6134,0.55091,0.50448
0.39812,0.60738,0.56149,0.49756
0.40046,0.60186,0.57126,0.49124
0.403,0.59593,0.58184,0.48447
0.40534,0.59049,0.5916,0.4783
0.40788,0.58465,0.60218,0.47169
0.41022,0.5793,0.61195,0.46565
0.41276,0.57354,0.62253,0.45919
0.41511,0.56827,0.63229,0.45329
0.41765,0.56261,0.64287,0.44698
0.41999,0.55742,0.65264,0.44122
0.42253,0.55184,0.66322,0.43504
0.42487,0.54673,0.67298,0.42942
0.42741,0.54123,0.68356,0.42339
0.42976,0.5362,0.69333,0.41789
0.43229,0.53079,0.70391,0.412
0.43464,0.52584,0.71367,0.40662
0.43718,0.52051,0.72425,0.40087
0.43952,0.51564,0.73402,0.39562
0.44206,0.51039,0.7446,0.39
0.4444,0.50559,0.75436,0.38488
0.44694,0.50043,0.76494,0.37939
0.44929,0.49571,0.77471,0.37438
0.45183,0.49063,0.78529,0.36902
0.45417,0.48598,0.79505,0.36413
0.45671,0.48098,0.80563,0.3589
0.45905,0.4764,0.8154,0.35413
0.46159,0.47148,0.82598,0.34902
0.46393,0.46697,0.83574,0.34436
0.46647,0.46213,0.84632,0.33937
0.46882,0.4577,0.85609,0.33482
0.47136,0.45293,0.86667,0.32995
0.4737,0.44857,0.87643,0.32551
0.47624,0.44388,0.88701,0.32075
0.47858,0.43959,0.89678,0.31642
0.48112,0.43497,0.90736,0.31178
0.48347,0.43075,0.91712,0.30755
0.48601,0.42632,0.92745,0.30313
0.48835,0.42632,0.92745,0.30313
0.49089,0.42632,0.92745,0.30313
0.49323,0.42632,0.92745,0.30313
0.49577,0.42632,0.92745,0.30313
0.49811,0.42632,0.92745,0.30313
0.50065,0.42632,0.92745,0.30313
0.503,0.42632,0.92745,0.30313
0.50554,0.42632,0.92745,0.30313
0.50788,0.42632,0.92745,0.30313
0.51042,0.42632,0.92745,0.30313
0.51276,0.42632,0.92745,0.30313
0.5153,0.42632,0.92745,0.30313
0.51765,0.42632,0.92745,0.30313
0.52019,0.42632,0.92745,0.30313
0.52253,0.42632,0.92745,0.30313
0.52507,0.42632,0.92745,0.30313
0.52741,0.42632,0.92745,0.30313
0.52995,0.42632,0.92745,0.30313
0.53229,0.42632,0.92745,0.30313
0.53483,0.42632,0.92745,0.30313
0.53718,0.42632,0.92745,0.30313
0.53972,0.42632,0.92745,0.30313
0.54206,0.42632,0.92745,0.30313
0.5446,0.42632,0.92745,0.30313
0.54694,0.42632,0.92745,0.30313
0.54948,0.42632,0.92745,0.30313
0.55183,0.42632,0.92745,0.30313
0.55437,0.42632,0.92745,0.30313
0.55671,0.42632,0.92745,0.30313
0.55925,0.42632,0.92745,0.30313
0.56159,0.42632,0.92745,0.30313
0.56413,0.42632,0.92745,0.30313
0.56647,0.42632,0.92745,0.30313
0.56901,0.42632,0.92745,0.30313
0.57136,0.42632,0.92745,0.30313
0.5739,0.42632,0.92745,0.30313
0.57624,0.42632,0.92745,0.30313
0.57878,0.42632,0.92745,0.30313
0.58112,0.42632,0.92745,0.30313
0.58366,0.42632,0.92745,0.30313
0.58601,0.42632,0.92745,0.30313
0.58854,0.42632,0.92745,0.30313
0.59089,0.42632,0.92745,0.30313
0.59343,0.42632,0.92745,0.30313
0.59577,0.42632,0.92745,0.30313
0.59831,0.42632,0.92745,0.30313
0.60065,0.42632,0.92745,0.30313
0.60319,0.42632,0.92745,0.30313
0.60554,0.42632,0.92745,0.30313
0.60808,0.42632,0.92745,0.30313
0.61042,0.42632,0.92745,0.30313
0.61296,0.42632,0.92745,0.30313
0.6153,0.42632,0.92745,0.30313
0.61784,0.42632,0.92745,0.30313
0.62018,0.42632,0.92745,0.30313
0.62272,0.42632,0.92745,0.30313
0.62507,0.42632,0.92745,0.30313
0.62761,0.42632,0.92745,0.30313
0.62995,0.42632,0.92745,0.30313
0.63249,0.42632,0.92745,0.30313
0.63483,0.42632,0.92745,0.30313
0.63737,0.42632,0.92745,0.30313
0.63972,0.42632,0.92745,0.30313
0.64226,0.42632,0.92745,0.30313
0.6446,0.42632,0.92745,0.30313
0.64714,0.42632,0.92745,0.30313
0.64948,0.42632,0.92745,0.30313
0.65202,0.42632,0.92745,0.30313
0.65436,0.42632,0.92745,0.30313
0.6569,0.42632,0.92745,0.30313
0.65925,0.42632,0.92745,0.30313
0.66179,0.42632,0.92745,0.30313
0.66413,0.42632,0.92745,0.30313
0.66667,0.42632,0.92745,0.30313
0.66901,0.42632,0.92745,0.30313
0.67155,0.42632,0.92745,0.30313
0.6739,0.42632,0.92745,0.30313
0.67644,0.42632,0.92745,0.30313
0.67878,0.42632,0.92745,0.30313
0.68132,0.42632,0.92745,0.30313
0.68366,0.42632,0.92745,0.30313
0.6862,0.26557,0.92745,0.30313
0.68854,0.26557,0.92745,0.30313
0.69108,0.26557,0.92745,0.30313
0.69343,0.26557,0.92745,0.30313
0.69597,0.26557,0.92745,0.30313
0.69831,0.26557,0.92745,0.30313
0.70085,0.26557,0.92745,0.30313
0.70319,0.26557,0.92745,0.30313
0.70573,0.26557,0.92745,0.30313
0.70808,0.26557,0.92745,0.30313
0.71062,0.26557,0.92745,0.30313
0.71296,0.26557,0.92745,0.30313
0.7155,0.26557,0.92745,0.30313
0.71784,0.26557,0.92745,0.30313
0.72038,0.26557,0.92745,0.30313
0.72272,0.26557,0.92745,0.30313
0.72526,0.26557,0.92745,0.30313
0.72761,0.26557,0.92745,0.30313
0.73015,0.26557,0.92745,0.30313
0.73249,0.26557,0.92745,0.30313
0.73503,0.26557,0.92745,0.30313
0.73737,0.26557,0.92745,0.30313
0.73991,0.26557,0.92745,0.30313
0.74226,0.26557,0.92745,0.30313
0.74479,0.26557,0.92745,0.30313
0.74714,0.26557,0.92745,0.30313
0.74968,0.26557,0.92745,0.30313
0.75202,0.26557,0.92745,0.30313
0.75456,0.26557,0.92745,0.30313
0.7569,0.26557,0.92745,0.30313
0.75944,0.26557,0.92745,0.30313
0.76179,0.26557,0.92745,0.30313
0.76433,0.26557,0.92745,0.30313
0.76667,0.26557,0.92745,0.30313
0.76921,0.26557,0.92745,0.30313
0.77155,0.26557,0.92745,0.30313
0.77409,0.26557,0.92745,0.30313
0.77643,0.26557,0.92745,0.30313
0.77897,0.26557,0.92745,0.30313
0.78132,0.26557,0.92745,0.30313
0.78386,0.26557,0.92745,0.30313
0.7862,0.26557,0.92745,0.30313
0.78874,0.26557,0.92745,0.30313
0.79108,0.26557,0.92745,0.30313
0.79362,0.26557,0.92745,0.30313
0.79597,0.26557,0.92745,0.30313
0.79851,0.26557,0.92745,0.30313
0.80085,0.26557,0.92745,0.30313
0.80339,0.26557,0.92745,0.30313
0.80573,0.26557,0.92745,0.30313
0.80827,0.26557,0.92745,0.30313
0.81061,0.26557,0.92745,0.30313
0.81315,0.26557,0.92745,0.30313
0.8155,0.26557,0.92745,0.30313
0.81804,0.26557,0.92745,0.30313
0.82038,0.26557,0.92745,0.30313
0.82292,0.26557,0.92745,0.30313
0.82526,0.26557,0.92745,0.30313
0.8278,0.26557,0.92745,0.30313
0.83015,0.26557,0.92745,0.30313
0.83269,0.26557,0.92745,0.30313
0.83503,0.26557,0.92745,0.30313
0.83757,0.26557,0.92745,0.30313
0.83991,0.26557,0.92745,0.30313
0.84245,0.26557,0.92745,0.30313
0.84479,0.26557,0.92745,0.30313
0.84733,0.26557,0.92745,0.30313
0.84968,0.26557,0.92745,0.30313
0.85222,0.125,0,0.1
0.85456,0.125,0,0.1
0.8571,0.125,0,0.1
0.85944,0.125,0,0.1
0.86198,0.125,0,0.1
0.86433,0.125,0,0.1
0.86687,0.125,0,0.1
0.86921,0.125,0,0.1
0.87175,0.125,0,0.1
0.87409,0.125,0,0.1
0.87663,0.125,0,0.1
0.87897,0.125,0,0.1
0.88151,0.125,0,0.1
0.88386,0.125,0,0.1
0.8864,0.125,0,0.1
0.88874,0.125,0,0.1
0.89128,0.125,0,0.1
0.89362,0.125,0,0.1
0.89616,0.125,0,0.1
0.89851,0.125,0,0.1
0.90104,0.125,0,0.1
0.90339,0.125,0,0.1
0.90593,0.125,0,0.1
0.90827,0.125,0,0.1
0.91081,0.125,0,0.1
0.91315,0.125,0,0.1
0.91569,0.125,0,0.1
0.91804,0.125,0,0.1
0.92058,0.125,0,0.1
0.92292,0.125,0,0.1
0.92546,0.125,0,0.1
0.9278,0.125,0,0.1
0.93034,0.125,0,0.1
0.93268,0.125,0,0.1
0.93522,0.125,0,0.1
0.93757,0.125,0,0.1
0.94011,0.125,0,0.1
0.94245,0.125,0,0.1
0.94499,0.125,0,0.1
0.94733,0.125,0,0.1
0.94987,0.125,0,0.1
0.95222,0.125,0,0.1
0.95476,0.125,0,0.1
0.9571,0.125,0,0.1
0.95964,0.125,0,0.1
0.96198,0.125,0,0.1
0.96452,0.125,0,0.1
0.96686,0.125,0,0.1
0.9694,0.125,0,0.1
0.97175,0.125,0,0.1
0.97429,0.125,0,0.1
0.97663,0.125,0,0.1
0.97917,0.125,0,0.1
0.98151,0.125,0,0.1
0.98405,0.125,0,0.1
0.9864,0.125,0,0.1
0.98894,0.125,0,0.1
0.99128,0.125,0,0.1
0.99382,0.125,0,0.1
0.99616,0.125,0,0.1
0.9987,0.125,0,0.1


==> figs/data/sod_p3_200dof.csv <==
x,rho,vel,p,mu_rho,mu_rhou,mu_rhoE
0.001388637,1,0,1,6.68E-10,2.45E-09,9.57E-10
0.00660019,0.999999981,-2.16E-08,0.999999974,6.68E-10,2.45E-09,9.57E-10
0.01339981,1.000000059,6.99E-08,1.000000083,6.68E-10,2.45E-09,9.57E-10
0.018611363,0.999999953,-5.70E-08,0.999999934,6.68E-10,2.45E-09,9.57E-10
0.021388637,0.999999942,-6.73E-08,0.999999919,1.17E-09,4.34E-09,1.67E-09
0.02660019,1.000000066,7.96E-08,1.000000092,1.17E-09,4.34E-09,1.67E-09
0.03339981,0.999999893,-1.31E-07,0.99999985,1.17E-09,4.34E-09,1.67E-09
0.038611363,1.00000004,4.30E-08,1.000000056,1.17E-09,4.34E-09,1.67E-09
0.041388637,1.000000054,7.19E-08,1.000000076,2.04E-09,7.37E-09,2.93E-09
0.04660019,0.999999831,-1.92E-07,0.999999763,2.04E-09,7.37E-09,2.93E-09
0.05339981,1.000000125,1.29E-07,1.000000175,2.04E-09,7.37E-09,2.93E-09
0.058611363,0.999999855,-1.81E-07,0.999999797,2.04E-09,7.37E-09,2.93E-09
0.061388637,0.9999998,-1.93E-07,0.999999721,3.28E-09,1.25E-08,4.70E-09
0.06660019,1.000000208,2.68E-07,1.000000291,3.28E-09,1.25E-08,4.70E-09
0.07339981,0.999999772,-3.67E-07,0.99999968,3.28E-09,1.25E-08,4.70E-09
0.078611363,1.000000154,1.92E-07,1.000000215,3.28E-09,1.25E-08,4.70E-09
0.081388637,1.000000124,3.80E-07,1.000000173,5.51E-09,1.94E-08,7.90E-09
0.08660019,0.999999558,-4.56E-07,0.999999381,5.51E-09,1.94E-08,7.90E-09
0.09339981,1.000000579,2.42E-07,1.000000811,5.51E-09,1.94E-08,7.90E-09
0.098611363,0.999999619,-3.26E-07,0.999999467,5.51E-09,1.94E-08,7.90E-09
0.101388637,0.999999102,-4.57E-08,0.999998742,8.23E-09,3.25E-08,1.18E-08
0.10660019,1.000000497,7.76E-07,1.000000696,8.23E-09,3.25E-08,1.18E-08
0.11339981,1.000000126,-1.70E-06,1.000000176,8.23E-09,3.25E-08,1.18E-08
0.118611363,1.000000168,9.22E-07,1.000000236,8.23E-09,3.25E-08,1.18E-08
0.121388637,0.999998823,3.00E-06,0.999998352,1.50E-08,4.34E-08,2.15E-08
0.12660019,0.999998623,-7.01E-07,0.999998072,1.50E-08,4.34E-08,2.15E-08
0.13339981,1.000004353,-2.81E-06,1.000006095,1.50E-08,4.34E-08,2.15E-08
0.138611363,0.99999878,-3.22E-07,0.999998292,1.50E-08,4.34E-08,2.15E-08
0.141388637,0.999991924,7.05E-06,0.999988693,1.48E-08,1.20E-07,2.12E-08
0.14660019,0.999998417,5.54E-06,0.999997784,1.48E-08,1.20E-07,2.12E-08
0.15339981,1.000011101,-1.68E-05,1.000015542,1.48E-08,1.20E-07,2.12E-08
0.158611363,1.000005198,-3.31E-06,1.000007277,1.48E-08,1.20E-07,2.12E-08
0.161388637,0.999980349,2.73E-05,0.999972488,9.94E-08,1.33E-07,1.42E-07
0.16660019,0.999977646,2.08E-05,0.999968704,9.94E-08,1.33E-07,1.42E-07
0.17339981,1.000042047,-4.40E-05,1.000058869,9.94E-08,1.33E-07,1.42E-07
0.178611363,1.000043705,-5.59E-05,1.000061181,9.94E-08,1.33E-07,1.42E-07
0.181388637,0.999965062,3.50E-05,0.999951089,2.05E-07,1.10E-06,2.94E-07
0.18660019,0.999904198,0.000121896,0.999865879,2.05E-07,1.10E-06,2.94E-07
0.19339981,1.000046842,-6.40E-05,1.000065579,2.05E-07,1.10E-06,2.94E-07
0.198611363,1.000232045,-0.000268373,1.000324916,2.05E-07,1.10E-06,2.94E-07
0.201388637,1.000146645,-0.000163965,1.000205278,4.60E-07,1.21E-06,6.59E-07
0.20660019,0.999805764,0.000217267,0.999728028,4.60E-07,1.21E-06,6.59E-07
0.21339981,0.999773665,0.000280206,0.999683265,4.60E-07,1.21E-06,6.59E-07
0.218611363,1.000237264,-0.000289258,1.00033184,4.60E-07,1.21E-06,6.59E-07
0.221388637,1.000450297,-0.000546718,1.000630719,4.49E-07,1.09E-06,6.42E-07
0.22660019,0.999824331,0.000226399,0.999754071,4.49E-07,1.09E-06,6.42E-07
0.23339981,0.99724883,0.003241211,0.996149865,4.49E-07,1.09E-06,6.42E-07
0.238611363,0.993986717,0.007142912,0.991593956,4.49E-07,1.09E-06,6.42E-07
0.241388637,0.991956508,0.00956992,0.988755821,4.49E-07,9.53E-07,6.41E-07
0.24660019,0.987175812,0.015228495,0.982089338,4.49E-07,9.53E-07,6.41E-07
0.25339981,0.978707467,0.025431864,0.97032304,4.49E-07,9.53E-07,6.41E-07
0.258611363,0.970537336,0.035282795,0.958976871,4.49E-07,9.53E-07,6.41E-07
0.261388637,0.965592101,0.041255762,0.95216519,1.64E-07,6.50E-07,2.41E-07
0.26660019,0.95551276,0.053621789,0.938293385,1.64E-07,6.50E-07,2.41E-07
0.27339981,0.940964175,0.071573497,0.918293616,1.64E-07,6.50E-07,2.41E-07
0.278611363,0.928888119,0.086572147,0.901974,1.64E-07,6.50E-07,2.41E-07
0.281388637,0.922340434,0.094920986,0.892992082,1.24E-07,6.22E-07,3.26E-07
0.28660019,0.90959184,0.111129378,0.87564778,1.24E-07,6.22E-07,3.26E-07
0.29339981,0.892142485,0.133379638,0.85250542,1.24E-07,6.22E-07,3.26E-07
0.298611363,0.878900161,0.151006471,0.834426658,1.24E-07,6.22E-07,3.26E-07
0.301388637,0.871556857,0.160592868,0.824730736,8.21E-07,1.13E-06,3.45E-07
0.30660019,0.857453513,0.178983851,0.806561964,8.21E-07,1.13E-06,3.45E-07
0.31339981,0.839702329,0.203358575,0.782791352,8.21E-07,1.13E-06,3.45E-07
0.318611363,0.825897083,0.222432055,0.764722889,8.21E-07,1.13E-06,3.45E-07
0.321388637,0.817918903,0.232660514,0.755187973,3.03E-07,2.50E-06,3.89E-07
0.32660019,0.804199191,0.251925137,0.737385453,3.03E-07,2.50E-06,3.89E-07
0.33339981,0.78748262,0.277290004,0.714604337,3.03E-07,2.50E-06,3.89E-07
0.338611363,0.771492788,0.296770273,0.697515286,3.03E-07,2.50E-06,3.89E-07
0.341388637,0.765129816,0.30722106,0.688509695,2.88E-07,2.58E-06,1.37E-06
0.34660019,0.754393538,0.32676332,0.671802655,2.88E-07,2.58E-06,1.37E-06
0.35339981,0.733640619,0.35274861,0.650393264,2.88E-07,2.58E-06,1.37E-06
0.358611363,0.722691469,0.372686863,0.634097543,2.88E-07,2.58E-06,1.37E-06
0.361388637,0.717046815,0.383424261,0.625488626,2.64E-07,6.85E-06,2.74E-06
0.36660019,0.701639536,0.404144385,0.609584493,2.64E-07,6.85E-06,2.74E-06
0.37339981,0.685026158,0.430829458,0.588801673,2.64E-07,6.85E-06,2.74E-06
0.378611363,0.672444701,0.452194445,0.573341073,2.64E-07,6.85E-06,2.74E-06
0.381388637,0.665606379,0.463440798,0.565207803,4.22E-07,1.61E-05,4.50E-06
0.38660019,0.65274041,0.483907078,0.549910813,4.22E-07,1.61E-05,4.50E-06
0.39339981,0.635578232,0.512123236,0.530949507,4.22E-07,1.61E-05,4.50E-06
0.398611363,0.623004181,0.532827955,0.516273192,4.22E-07,1.61E-05,4.50E-06
0.401388637,0.617467716,0.544184053,0.508590627,9.94E-08,3.22E-05,6.65E-06
0.40660019,0.605641699,0.566415213,0.494915873,9.94E-08,3.22E-05,6.65E-06
0.41339981,0.58751687,0.593668492,0.47650442,9.94E-08,3.22E-05,6.65E-06
0.418611363,0.578161058,0.616370714,0.463325326,9.94E-08,3.22E-05,6.65E-06
0.421388637,0.572297672,0.62801882,0.456384714,1.43E-07,5.00E-05,9.20E-06
0.42660019,0.558224412,0.648906281,0.442726031,1.43E-07,5.00E-05,9.20E-06
0.43339981,0.545338654,0.679557225,0.426316502,1.43E-07,5.00E-05,9.20E-06
0.438611363,0.530449306,0.701372273,0.41296142,1.43E-07,5.00E-05,9.20E-06
0.441388637,0.524277476,0.713097056,0.406336532,1.43E-07,7.46E-05,1.29E-05
0.44660019,0.516873438,0.73616304,0.395379808,1.96E-07,7.46E-05,1.29E-05
0.45339981,0.498891925,0.763073915,0.37955585,1.96E-07,7.46E-05,1.29E-05
0.458611363,0.491901724,0.78586585,0.369371214,1.96E-07,7.46E-05,1.29E-05
0.461388637,0.485817188,0.799225181,0.362884746,1.96E-06,0.000114246,1.94E-05
0.46660019,0.470573593,0.821084331,0.350258143,1.96E-06,0.000114246,1.94E-05
0.47339981,0.454195738,0.848550282,0.339402097,1.96E-06,0.000114246,1.94E-05
0.478611363,0.449393277,0.869491221,0.327846283,1.96E-06,0.000114246,1.94E-05
0.481388637,0.442704204,0.884559273,0.320869689,3.72E-06,0.000172582,2.70E-05
0.48660019,0.438642925,0.919034088,0.30823729,3.72E-06,0.000172582,2.70E-05
0.49339981,0.432144894,0.9416098,0.29577412,3.72E-06,0.000172582,2.70E-05
0.498611363,0.430118418,0.92443003,0.305588607,3.72E-06,0.000172582,2.70E-05
0.501388637,0.426325004,0.94123058,0.298806269,3.66E-06,0.000175491,2.67E-05
0.50660019,0.426325004,0.944997897,0.293563949,3.66E-06,0.000175491,2.67E-05
0.51339981,0.426325004,0.920609948,0.308218825,3.66E-06,0.000175491,2.67E-05
0.518611363,0.426325004,1.093339391,0.237896959,3.66E-06,0.000175491,2.67E-05
0.521388637,0.426325004,1.24876569,0.190333927,3.61E-06,8.00E-05,2.42E-05
0.52660019,0.426325004,1.092538142,0.238927265,3.61E-06,8.00E-05,2.42E-05
0.53339981,0.426325004,0.887713416,0.319946213,3.61E-06,8.00E-05,2.42E-05
0.538611363,0.426325004,0.927494957,0.302758578,3.61E-06,8.00E-05,2.42E-05
0.541388637,0.426325004,0.963786082,0.287701894,1.28E-06,1.56E-05,8.31E-06
0.54660019,0.426325004,0.918112413,0.30669054,1.28E-06,1.56E-05,8.31E-06
0.55339981,0.426325004,0.931341926,0.301259451,1.28E-06,1.56E-05,8.31E-06
0.558611363,0.426325004,0.933745818,0.300408718,1.28E-06,1.56E-05,8.31E-06
0.561388637,0.426325004,0.925025957,0.30410129,3.44E-06,5.23E-06,1.57E-06
0.56660019,0.426325004,0.926929964,0.303369595,3.44E-06,5.23E-06,1.57E-06
0.57339981,0.426325004,0.932583584,0.301225731,3.44E-06,5.23E-06,1.57E-06
0.578611363,0.426325004,0.927016914,0.303631994,3.44E-06,5.23E-06,1.57E-06
0.581388637,0.426325004,0.925990559,0.304046139,1.07E-06,3.55E-06,1.09E-06
0.58660019,0.426325004,0.931437632,0.301737772,1.07E-06,3.55E-06,1.09E-06
0.59339981,0.426325004,0.928793105,0.302664398,1.07E-06,3.55E-06,1.09E-06
0.598611363,0.426325004,0.925792497,0.303699392,1.07E-06,3.55E-06,1.09E-06
0.601388637,0.426325004,0.928122914,0.302855306,4.68E-07,1.16E-05,1.07E-06
0.60660019,0.426325004,0.931397739,0.301772075,4.68E-07,1.16E-05,1.07E-06
0.61339981,0.426325004,0.927689189,0.302967165,4.68E-07,1.16E-05,1.07E-06
0.618611363,0.426325004,0.926333957,0.303798404,4.68E-07,1.16E-05,1.07E-06
0.621388637,0.426114981,0.929465383,0.302810085,7.95E-07,2.92E-05,4.11E-06
0.62660019,0.426560385,0.931305379,0.301703075,7.95E-07,2.92E-05,4.11E-06
0.63339981,0.426891349,0.926900377,0.303288947,7.95E-07,2.92E-05,4.11E-06
0.638611363,0.427391788,0.927453585,0.303741189,7.95E-07,2.92E-05,4.11E-06
0.641388637,0.425954363,0.930598784,0.302399498,7.70E-07,2.82E-05,3.98E-06
0.64660019,0.426043434,0.93029856,0.301752624,7.70E-07,2.82E-05,3.98E-06
0.65339981,0.427733214,0.926588858,0.30409395,7.70E-07,2.82E-05,3.98E-06
0.658611363,0.430619471,0.928520803,0.303350516,7.70E-07,2.82E-05,3.98E-06
0.661388637,0.427941333,0.930652748,0.301702552,7.22E-07,2.09E-05,1.81E-06
0.66660019,0.422918825,0.929097611,0.302237421,7.22E-07,2.09E-05,1.81E-06
0.67339981,0.401397029,0.926762799,0.304269392,7.22E-07,2.09E-05,1.81E-06
0.678611363,0.374847534,0.929121283,0.302304028,7.22E-07,2.09E-05,1.81E-06
0.681388637,0.355989712,0.930835958,0.301055468,6.48E-07,3.04E-05,7.80E-06
0.68660019,0.321019029,0.929867977,0.302871365,6.48E-07,3.04E-05,7.80E-06
0.69339981,0.288768455,0.926950313,0.304275801,6.48E-07,3.04E-05,7.80E-06
0.698611363,0.274211933,0.926637507,0.303006517,6.48E-07,3.04E-05,7.80E-06
0.701388637,0.271540241,0.929864497,0.302132201,6.78E-07,4.96E-05,1.67E-05
0.70660019,0.270762334,0.932015644,0.302453662,6.78E-07,4.96E-05,1.67E-05
0.71339981,0.267388336,0.925056594,0.302956975,6.78E-07,4.96E-05,1.67E-05
0.718611363,0.267388336,0.92655475,0.304657307,6.78E-07,4.96E-05,1.67E-05
0.721388637,0.267388336,0.928846899,0.303827853,7.22E-07,5.08E-05,1.67E-05
0.72660019,0.267388336,0.926558347,0.300604763,7.22E-07,5.08E-05,1.67E-05
0.73339981,0.267388336,0.929730867,0.302823422,7.22E-07,5.08E-05,1.67E-05
0.738611363,0.267388336,0.926370017,0.304245655,7.22E-07,5.08E-05,1.67E-05
0.741388637,0.267388336,0.922877837,0.303447213,8.55E-07,8.56E-05,2.57E-05
0.74660019,0.267388336,0.927531403,0.302713614,8.55E-07,8.56E-05,2.57E-05
0.75339981,0.267388336,0.933244976,0.302524188,8.55E-07,8.56E-05,2.57E-05
0.758611363,0.267388336,0.925183737,0.302137145,8.55E-07,8.56E-05,2.57E-05
0.761388637,0.267388336,0.92432473,0.303850656,1.46E-06,8.31E-05,2.49E-05
0.76660019,0.267388336,0.931869818,0.305816558,1.46E-06,8.31E-05,2.49E-05
0.77339981,0.267388336,0.924706562,0.30040187,1.46E-06,8.31E-05,2.49E-05
0.778611363,0.267388336,0.930814774,0.301847185,1.46E-06,8.31E-05,2.49E-05
0.781388637,0.267388336,0.933667222,0.304650599,1.67E-06,0.000112265,3.78E-05
0.78660019,0.267388336,0.921974862,0.303008639,1.67E-06,0.000112265,3.78E-05
0.79339981,0.267388336,0.925121846,0.302614994,1.67E-06,0.000112265,3.78E-05
0.798611363,0.267388336,0.937076868,0.304093831,1.67E-06,0.000112265,3.78E-05
0.801388637,0.267388336,0.932172993,0.301362793,2.96E-06,0.000232109,6.88E-05
0.80660019,0.267388336,0.918371436,0.299995472,2.96E-06,0.000232109,6.88E-05
0.81339981,0.267388336,0.933877802,0.308809436,2.96E-06,0.000232109,6.88E-05
0.818611363,0.267388336,0.925891886,0.297147166,2.96E-06,0.000232109,6.88E-05
0.821388637,0.267388336,0.913776107,0.29636537,9.06E-05,0.000589006,0.000201077
0.82660019,0.267388336,0.938248673,0.309321766,9.06E-05,0.000589006,0.000201077
0.83339981,0.267388336,0.938711305,0.299509858,9.06E-05,0.000589006,0.000201077
0.838611363,0.265512996,0.889237858,0.304555372,9.06E-05,0.000589006,0.000201077
0.841388637,0.270393026,0.950624133,0.322118325,8.43E-05,0.000561982,0.000191586
0.84660019,0.258323119,0.951566786,0.290855737,8.43E-05,0.000561982,0.000191586
0.85339981,0.156747444,0.284960033,0.140820817,8.43E-05,0.000561982,0.000191586
0.858611363,0.12087636,-0.236307168,0.074095437,8.43E-05,0.000561982,0.000191586
0.861388637,0.121813022,0.02120626,0.102112252,6.10E-05,0.000175759,7.53E-05
0.86660019,0.130727699,0.04282981,0.105370263,6.10E-05,0.000175759,7.53E-05
0.87339981,0.122358973,-0.024561644,0.097441751,6.10E-05,0.000175759,7.53E-05
0.878611363,0.124599049,0.004110768,0.099841148,6.10E-05,0.000175759,7.53E-05
0.881388637,0.127646752,0.020809101,0.102366533,3.51E-07,3.42E-06,3.10E-06
0.88660019,0.124334939,-0.008615632,0.099413364,3.51E-07,3.42E-06,3.10E-06
0.89339981,0.125075846,0.003213486,0.100023154,3.51E-07,3.42E-06,3.10E-06
0.898611363,0.125392582,0.001875009,0.100406225,3.51E-07,3.42E-06,3.10E-06
0.901388637,0.124756289,-0.003786702,0.099803777,2.94E-07,2.11E-06,3.31E-06
0.90660019,0.124963228,0.000609445,0.099938136,2.94E-07,2.11E-06,3.31E-06
0.91339981,0.125043213,5.86E-05,0.100056458,2.94E-07,2.11E-06,3.31E-06
0.918611363,0.124972982,-0.000574976,0.099973797,2.94E-07,2.11E-06,3.31E-06
0.921388637,0.12498128,9.78E-05,0.099969268,4.10E-07,3.30E-07,4.71E-07
0.92660019,0.125001545,0.000250567,0.100004362,4.10E-07,3.30E-07,4.71E-07
0.93339981,0.125009463,-0.000225232,0.100009561,4.10E-07,3.30E-07,4.71E-07
0.938611363,0.124983581,0.000146201,0.099981126,4.10E-07,3.30E-07,4.71E-07
0.941388637,0.124995067,0.000175818,0.099995684,1.01E-07,3.33E-07,1.15E-07
0.94660019,0.125010486,-0.000133316,0.100011417,1.01E-07,3.33E-07,1.15E-07
0.95339981,0.124991812,8.12E-05,0.099990958,1.01E-07,3.33E-07,1.15E-07
0.958611363,0.125003492,-1.33E-05,0.100003968,1.01E-07,3.33E-07,1.15E-07
0.961388637,0.125005869,-6.77E-05,0.100006427,6.00E-08,1.62E-07,6.85E-08
0.96660019,0.124997568,2.13E-05,0.099997316,6.00E-08,1.62E-07,6.85E-08
0.97339981,0.125000319,-1.26E-06,0.100000341,6.00E-08,1.62E-07,6.85E-08
0.978611363,0.12500145,-1.48E-05,0.100001618,6.00E-08,1.62E-07,6.85E-08
0.981388637,0.124999997,-2.84E-07,0.100000014,5.11E-09,1.19E-08,5.81E-09
0.98660019,0.124999143,8.15E-06,0.099999036,5.11E-09,1.19E-08,5.81E-09
0.99339981,0.125000203,-2.16E-06,0.100000229,5.11E-09,1.19E-08,5.81E-09
0.998611363,0.125,0,0.1,5.11E-09,1.19E-08,5.81E-09


==> figs/data/sod_p3_200dof_murho.csv <==
x,mu_rho
0.01,6.68e-10
0.03,1.17e-09
0.05,2.04e-09
0.07,3.28e-09
0.09,5.51e-09
0.11,8.23e-09
0.13,1.5e-08
0.15000000000000002,1.48e-08
0.16999999999999998,9.94e-08
0.19,2.05e-07
0.21000000000000002,4.6e-07
0.22999999999999998,4.49e-07
0.25,4.49e-07
0.27,1.64e-07
0.29000000000000004,1.24e-07
0.31,8.21e-07
0.33,3.03e-07
0.35,2.88e-07
0.37,2.64e-07
0.39,4.22e-07
0.41000000000000003,9.94e-08
0.43,1.43e-07
0.45,1.43e-07
0.47,1.96e-06
0.49,3.72e-06
0.51,3.66e-06
0.53,3.61e-06
0.55,1.28e-06
0.5700000000000001,3.44e-06
0.59,1.07e-06
0.61,4.68e-07
0.63,7.95e-07
0.65,7.7e-07
0.67,7.22e-07
0.6900000000000001,6.48e-07
0.71,6.78e-07
0.73,7.22e-07
0.75,8.55e-07
0.77,1.46e-06
0.79,1.67e-06
0.81,2.96e-06
0.8300000000000001,9.06e-05
0.85,8.43e-05
0.87,6.1e-05
0.89,3.51e-07
0.91,2.94e-07
0.93,4.1e-07
0.95,1.01e-07
0.97,6e-08
0.99,5.11e-09


==> figs/data/sod_p3_200dof_rho.csv <==
x,rho
0.001388637,1.0
0.006399806477386934,0.9999999817305475
0.011410975954773868,1.0000000361856287
0.016422145432160803,0.9999999975274302
0.021433314909547738,0.9999999430630345
0.026444484386934673,1.000000062295251
0.0314556538643216,0.9999999424643835
0.03646682334170854,0.9999999795099062
0.04147799281909547,1.000000050176505
0.0464891622964824,0.9999998357508253
0.05150033177386934,1.0000000428709106
0.05651150125125627,0.9999999637895819
0.0615226707286432,0.9999998104931795
0.06653384020603013,1.0000002028056334
0.07154500968341708,0.9999998909320782
0.07655617916080401,1.00000000335772
0.08156734863819094,1.0000001045910472
0.08657851811557787,0.999999560353672
0.0915896875929648,1.0000003072002557
0.09660085707035175,0.999999989347513
0.10161202654773868,0.9999991617956921
0.10662319602512561,1.0000004957447481
0.11163436550251254,1.0000002223259576
0.11664553497989948,1.0000001521573563
0.12165670445728641,0.9999988127125691
0.12666787393467335,0.9999986800368558
0.13167904341206027,1.0000029029200619
0.13669021288944722,1.0000008343913813
0.14170138236683416,0.9999923136450188
0.14671255184422108,0.9999986265996
0.15172372132160802,1.0000079744269272
0.15673489079899494,1.0000073234346645
0.1617460602763819,0.9999801636204949
0.16675722975376883,0.9999791333650561
0.17176839923115575,1.000026595476985
0.1767795687085427,1.0000431222341843
0.1817907381859296,0.9999603659935351
0.18680190766331656,0.9999084296797653
0.1918130771407035,1.0000135551513258
0.19682424661809042,1.0001685362310633
0.20183541609547737,1.0001174217521802
0.20684658557286428,0.999804600839192
0.21185775505025123,0.9997809445864816
0.21686892452763817,1.0000822636127165
0.2218800940050251,1.0003912674985045
0.22689126348241204,0.9997140807146861
0.23190243295979895,0.9978159934686077
0.2369136024371859,0.9950494111341368
0.24192477191457282,0.9914646972016529
0.24693594139195976,0.9867576623649696
0.25194711086934674,0.980516679488282
0.2569582803467337,0.9731288671292072
0.26196944982412057,0.964468786987558
0.2669806193015075,0.9546987868618727
0.27199178877889446,0.9439768016492919
0.2770029582562814,0.9326150667554601
0.28201412773366835,0.9208103473992689
0.28702529721105524,0.9085009192369629
0.2920364666884422,0.8956411307228856
0.29704763616582913,0.8828735212221037
0.3020588056432161,0.8697432672862833
0.307069975120603,0.856227085329588
0.3120811445979899,0.8431448555214107
0.31709231407537686,0.8299209975779497
0.3221034835527638,0.816037028474669
0.32711465303015075,0.8029344059428366
0.3321258225075377,0.7906146630216481
0.3371369919849246,0.7760163810320051
0.34214816146231153,0.7635651258250795
0.3471593309396985,0.752687000483029
0.3521705004170854,0.737392558402518
0.35718166989447236,0.7256951656459687
0.36219283937185925,0.7146692952250505
0.3672040088492462,0.7001642372647688
0.37221517832663314,0.6879205453011162
0.3772263478040201,0.6757883318011388
0.38223751728140704,0.6635107143516131
0.3872486867587939,0.651103610177827
0.39225985623618087,0.6384554647580709
0.3972710257135678,0.6262380480252034
0.40228219519095476,0.6154400604515061
0.4072933646683417,0.6037939968738774
0.4123045341457286,0.5904363989687508
0.41731570362311554,0.5804870336825207
0.4223268731005025,0.5697640624245515
0.42733804257788943,0.5568261294844535
0.4323492120552764,0.5473296109756848
0.43736038153266327,0.5340233459087809
0.4423715510100502,0.5228810529604292
0.44738272048743716,0.5148040455732544
0.4523938899648241,0.5015520683888183
0.45740505944221105,0.49351972622236245
0.46241622891959794,0.48281152058231785
0.4674273983969849,0.468581143542442
0.47243856787437183,0.4565110268181148
0.4774497373517588,0.4504637183583203
0.48246090682914566,0.4418686014570645
0.4874720763065326,0.4378097101661822
0.49248324578391955,0.43302080510820623
0.4974944152613065,0.43055273533030763
0.5025055847386934,0.426325004
0.5075167542160803,0.426325004
0.5125279236934673,0.426325004
0.5175390931708542,0.426325004
0.5225502626482411,0.426325004
0.5275614321256281,0.426325004
0.532572601603015,0.426325004
0.537583771080402,0.426325004
0.5425949405577889,0.426325004
0.5476061100351758,0.426325004
0.5526172795125628,0.426325004
0.5576284489899497,0.426325004
0.5626396184673367,0.426325004
0.5676507879447236,0.426325004
0.5726619574221105,0.426325004
0.5776731268994975,0.426325004
0.5826842963768843,0.426325004
0.5876954658542713,0.426325004
0.5927066353316582,0.426325004
0.5977178048090451,0.426325004
0.6027289742864321,0.426325004
0.607740143763819,0.426325004
0.612751313241206,0.426325004
0.6177624827185929,0.426325004
0.6227736521959798,0.42623335095773623
0.6277848216733668,0.4266180456394393
0.6327959911507537,0.4268619587838376
0.6378071606281407,0.4273145645253906
0.6428183301055276,0.42597879798024535
0.6478294995829145,0.4263489308876227
0.6528406690603015,0.42759426135601636
0.6578518385376884,0.43019883193214087
0.6628630080150754,0.42652044363781094
0.6678741774924623,0.4188864674683551
0.6728853469698491,0.40302538005262495
0.6778965164472361,0.37848921527588303
0.682907685924623,0.34579655491141564
0.68791885540201,0.3147646035867029
0.6929300248793969,0.29099664419235294
0.6979411943567838,0.2760837981808179
0.7029523638341708,0.2713068299514336
0.7079635333115577,0.2700858377242509
0.7129747027889447,0.2675992758583871
0.7179858722663316,0.267388336
0.7229970417437185,0.267388336
0.7280082112211055,0.267388336
0.7330193806984924,0.267388336
0.7380305501758794,0.267388336
0.7430417196532663,0.267388336
0.7480528891306532,0.267388336
0.7530640586080402,0.267388336
0.758075228085427,0.267388336
0.763086397562814,0.267388336
0.7680975670402009,0.267388336
0.7731087365175878,0.267388336
0.7781199059949748,0.267388336
0.7831310754723617,0.267388336
0.7881422449497487,0.267388336
0.7931534144271356,0.267388336
0.7981645839045225,0.267388336
0.8031757533819095,0.267388336
0.8081869228592964,0.267388336
0.8131980923366834,0.267388336
0.8182092618140703,0.267388336
0.8232204312914572,0.267388336
0.8282316007688442,0.267388336
0.8332427702462311,0.267388336
0.8382539397236181,0.26564161220463806
0.843265109201005,0.26604713429474147
0.8482762786783918,0.23328497879988422
0.8532874481557788,0.15842595400070703
0.8582986176331657,0.12302898424162656
0.8633097871105527,0.12509926560226056
0.8683209565879396,0.12860984181321286
0.8733321260653265,0.122442275935147
0.8783432955427135,0.1244838258645069
0.8833544650201004,0.12639751692693585
0.8883656344974874,0.12452730713032198
0.8933768039748743,0.12507333919446412
0.8983879734522612,0.12537900533450458
0.9033991429296482,0.12483612164999425
0.9084103124070351,0.12498452075470197
0.9134214818844221,0.12504292094922073
0.918432651361809,0.12497539032186908
0.9234438208391959,0.12498927153352202
0.9284549903165829,0.12500370487200854
0.9334661597939697,0.12500913348874537
0.9384773292713567,0.12498424664821747
0.9434884987487436,0.12500127969097788
0.9484996682261305,0.12500526940607345
0.9535108377035175,0.12499206083246453
0.9585220071809044,0.12500329173801147
0.9635331766582913,0.12500245316143835
0.9685443461356783,0.12499835456947436
0.9735555156130652,0.12500035279089655
0.9785666850904522,0.12500144030409635
0.9835778545678391,0.12499963826013821
0.988589024045226,0.12499945304145642
0.993600193522613,0.1250001951946769
0.998611363,0.125


==> figs/data/sod_p7_200dof.csv <==
x,rho,vel,p,mu_rho,mu_rhou,mu_rhoE
0.000827295,1,0,1,1.75E-07,1.09E-06,2.51E-07
0.004236115,0.999996651,-4.99E-07,0.999995314,1.75E-07,1.09E-06,2.51E-07
0.009884741,1.000001662,-1.07E-05,1.000002327,1.75E-07,1.09E-06,2.51E-07
0.017011778,0.999994948,6.60E-06,0.999992926,1.75E-07,1.09E-06,2.51E-07
0.024654888,1.000001494,-8.77E-06,1.000002094,1.75E-07,1.09E-06,2.51E-07
0.031781925,1.000000922,1.92E-06,1.000001288,1.75E-07,1.09E-06,2.51E-07
0.037430552,0.999978708,2.05E-05,0.999970198,1.75E-07,1.09E-06,2.51E-07
0.040839372,1.000039553,-4.83E-05,1.000055363,1.75E-07,1.09E-06,2.51E-07
0.042493961,1.00003858,-4.65E-05,1.000054011,1.86E-07,1.13E-06,2.67E-07
0.045902782,0.999972397,2.38E-05,0.999961362,1.86E-07,1.13E-06,2.67E-07
0.051551408,1.000000962,1.82E-06,1.000001338,1.86E-07,1.13E-06,2.67E-07
0.058678445,1.000006336,-1.58E-05,1.000008878,1.86E-07,1.13E-06,2.67E-07
0.066321555,0.999983483,2.09E-05,0.999976867,1.86E-07,1.13E-06,2.67E-07
0.073448592,1.000025081,-3.63E-05,1.000035126,1.86E-07,1.13E-06,2.67E-07
0.079097218,0.999971222,3.94E-05,0.999959696,1.86E-07,1.13E-06,2.67E-07
0.082506039,0.999956936,4.44E-05,0.999939752,1.86E-07,1.13E-06,2.67E-07
0.084160628,1.000024312,-3.73E-05,1.000034047,4.85E-07,6.88E-07,6.94E-07
0.087569448,1.000037766,-4.11E-05,1.000052838,4.85E-07,6.88E-07,6.94E-07
0.093218075,0.999971241,2.33E-05,0.999959761,4.85E-07,6.88E-07,6.94E-07
0.100345112,1.000013338,-7.89E-06,1.000018652,4.85E-07,6.88E-07,6.94E-07
0.107988222,0.999992464,-6.08E-06,0.999989472,4.85E-07,6.88E-07,6.94E-07
0.115115259,0.999991142,1.65E-05,0.999987575,4.85E-07,6.88E-07,6.94E-07
0.120763885,1.000043679,-5.88E-05,1.000061192,4.85E-07,6.88E-07,6.94E-07
0.124172705,0.999958474,5.64E-05,0.999941796,4.85E-07,6.88E-07,6.94E-07
0.125827295,0.999928002,9.59E-05,0.999899192,4.88E-07,7.16E-07,6.99E-07
0.129236115,1.000000862,-7.79E-06,1.000001253,4.88E-07,7.16E-07,6.99E-07
0.134884741,1.000045486,-3.06E-05,1.000063625,4.88E-07,7.16E-07,6.99E-07
0.142011778,0.999981236,1.50E-05,0.999973784,4.88E-07,7.16E-07,6.99E-07
0.149654888,0.999999832,1.25E-05,0.999999701,4.88E-07,7.16E-07,6.99E-07
0.156781925,1.000005237,-2.17E-05,1.000007422,4.88E-07,7.16E-07,6.99E-07
0.162430552,1.000004526,6.40E-06,1.000006215,4.88E-07,7.16E-07,6.99E-07
0.165839372,1.000013308,-1.93E-05,1.000019021,4.88E-07,7.16E-07,6.99E-07
0.167493961,0.999975089,1.83E-05,0.999964946,3.95E-07,8.94E-07,5.66E-07
0.170902782,0.999942945,7.49E-05,0.999919952,3.95E-07,8.94E-07,5.66E-07
0.176551408,1.000033362,-7.01E-05,1.000046956,3.95E-07,8.94E-07,5.66E-07
0.183678445,1.000073572,-7.22E-05,1.000102662,3.95E-07,8.94E-07,5.66E-07
0.191321555,0.999947014,4.29E-05,0.999926296,3.95E-07,8.94E-07,5.66E-07
0.198448592,0.999977021,3.76E-05,0.999967089,3.95E-07,8.94E-07,5.66E-07
0.204097218,0.999968684,2.32E-05,0.999957599,3.95E-07,8.94E-07,5.66E-07
0.207506039,0.999958213,6.08E-05,0.999936783,3.95E-07,8.94E-07,5.66E-07
0.209160628,0.999968571,4.58E-05,0.99995894,6.95E-07,8.80E-07,9.34E-07
0.212569448,0.999981968,-1.54E-06,0.999975982,6.95E-07,8.80E-07,9.34E-07
0.218218075,0.99994988,8.68E-05,0.999927006,6.95E-07,8.80E-07,9.34E-07
0.225345112,0.999579825,0.000469906,0.999416144,6.95E-07,8.80E-07,9.34E-07
0.232988222,0.998464961,0.001842424,0.997844924,6.95E-07,8.80E-07,9.34E-07
0.240115259,0.995300643,0.00554546,0.993437735,6.95E-07,8.80E-07,9.34E-07
0.245763885,0.990300836,0.011560075,0.98642576,6.95E-07,8.80E-07,9.34E-07
0.249172705,0.986048631,0.016520223,0.980591787,6.95E-07,8.80E-07,9.34E-07
0.250827295,0.983819433,0.019279379,0.977384692,1.10E-06,1.92E-06,9.74E-07
0.254236115,0.978606541,0.025585892,0.970153449,1.10E-06,1.92E-06,9.74E-07
0.259884741,0.968733574,0.037396964,0.956548798,1.10E-06,1.92E-06,9.74E-07
0.267011778,0.954592607,0.054829215,0.936938424,1.10E-06,1.92E-06,9.74E-07
0.274654888,0.937343805,0.075947283,0.913495622,1.10E-06,1.92E-06,9.74E-07
0.281781925,0.920565698,0.097316041,0.890427648,1.10E-06,1.92E-06,9.74E-07
0.287430552,0.90633241,0.114973233,0.871599835,1.10E-06,1.92E-06,9.74E-07
0.290839372,0.898136666,0.126040549,0.860082747,1.10E-06,1.92E-06,9.74E-07
0.292493961,0.893864845,0.131474042,0.854466859,1.11E-06,2.84E-06,8.96E-07
0.295902782,0.884820651,0.142799154,0.842774376,1.11E-06,2.84E-06,8.96E-07
0.301551408,0.870584516,0.162020592,0.823390409,1.11E-06,2.84E-06,8.96E-07
0.308678445,0.851626632,0.186715147,0.798884927,1.11E-06,2.84E-06,8.96E-07
0.316321555,0.831976592,0.214019691,0.772712564,1.11E-06,2.84E-06,8.96E-07
0.323448592,0.812875976,0.23996589,0.748333386,1.11E-06,2.84E-06,8.96E-07
0.329097218,0.798077269,0.260858084,0.729331243,1.11E-06,2.84E-06,8.96E-07
0.332506039,0.789287343,0.273580981,0.717906044,1.11E-06,2.84E-06,8.96E-07
0.334160628,0.784963431,0.279789092,0.712383492,7.59E-07,3.26E-06,5.15E-07
0.337569448,0.776060651,0.292729639,0.701060495,7.59E-07,3.26E-06,5.15E-07
0.343218075,0.760902793,0.314424257,0.682265843,7.59E-07,3.26E-06,5.15E-07
0.350345112,0.742491401,0.342173459,0.659027206,7.59E-07,3.26E-06,5.15E-07
0.357988222,0.722647108,0.372061956,0.634627944,7.59E-07,3.26E-06,5.15E-07
0.365115259,0.704638039,0.400133266,0.612527301,7.59E-07,3.26E-06,5.15E-07
0.370763885,0.690442052,0.422634445,0.595202461,7.59E-07,3.26E-06,5.15E-07
0.374172705,0.681772434,0.436261313,0.584971383,7.59E-07,3.26E-06,5.15E-07
0.375827295,0.677398327,0.442919403,0.580022498,5.65E-07,3.38E-06,4.49E-07
0.379236115,0.668955021,0.456827836,0.569757077,5.65E-07,3.38E-06,4.49E-07
0.384884741,0.655426463,0.47988548,0.553171978,5.65E-07,3.38E-06,4.49E-07
0.392011778,0.637706674,0.508767844,0.532825917,5.65E-07,3.38E-06,4.49E-07
0.399654888,0.619685549,0.539991556,0.51176477,5.65E-07,3.38E-06,4.49E-07
0.406781925,0.603036604,0.569438808,0.492418402,5.65E-07,3.38E-06,4.49E-07
0.412430552,0.589794761,0.592789147,0.477513786,5.65E-07,3.38E-06,4.49E-07
0.415839372,0.581781449,0.607278124,0.468489745,5.65E-07,3.38E-06,4.49E-07
0.417493961,0.578085792,0.614176177,0.464294196,2.73E-07,1.10E-05,1.91E-06
0.420902782,0.570557454,0.628098077,0.455914892,2.73E-07,1.10E-05,1.91E-06
0.426551408,0.557785362,0.651832934,0.441665265,2.73E-07,1.10E-05,1.91E-06
0.433678445,0.542190638,0.681951405,0.424286251,2.73E-07,1.10E-05,1.91E-06
0.441321555,0.525528547,0.714361387,0.406287539,2.73E-07,1.10E-05,1.91E-06
0.448448592,0.510297094,0.744732209,0.389909644,2.73E-07,1.10E-05,1.91E-06
0.454097218,0.498146397,0.769341882,0.377043534,2.73E-07,1.10E-05,1.91E-06
0.457506039,0.491260672,0.784448059,0.369592616,2.73E-07,1.10E-05,1.91E-06
0.459160628,0.487669616,0.791718953,0.365957673,6.39E-06,3.05E-05,6.34E-06
0.462569448,0.480368708,0.80685969,0.3582905,6.39E-06,3.05E-05,6.34E-06
0.468218075,0.468909686,0.832017366,0.346057206,6.39E-06,3.05E-05,6.34E-06
0.475345112,0.45369194,0.864549016,0.330950368,6.39E-06,3.05E-05,6.34E-06
0.482988222,0.438977124,0.898631995,0.31569164,6.39E-06,3.05E-05,6.34E-06
0.490115259,0.435073133,0.929748232,0.301862898,6.39E-06,3.05E-05,6.34E-06
0.495763885,0.433645706,0.958397976,0.290558015,6.39E-06,3.05E-05,6.34E-06
0.499172705,0.430626969,0.97561617,0.283461224,6.39E-06,3.05E-05,6.34E-06
0.500827295,0.426320247,0.961209986,0.289225964,6.44E-06,3.09E-05,6.38E-06
0.504236115,0.426320247,0.978709716,0.281812607,6.44E-06,3.09E-05,6.38E-06
0.509884741,0.426320247,1.047445242,0.255358172,6.44E-06,3.09E-05,6.38E-06
0.517011778,0.426320247,0.984776537,0.279942316,6.44E-06,3.09E-05,6.38E-06
0.524654888,0.426320247,0.91282051,0.309144988,6.44E-06,3.09E-05,6.38E-06
0.531781925,0.426320247,0.913098976,0.309289265,6.44E-06,3.09E-05,6.38E-06
0.537430552,0.426320247,0.928098847,0.303335536,6.44E-06,3.09E-05,6.38E-06
0.540839372,0.426320247,0.942172075,0.296840286,6.44E-06,3.09E-05,6.38E-06
0.542493961,0.426320247,0.93612512,0.299230145,6.29E-06,4.52E-05,1.06E-05
0.545902782,0.426320247,0.938951412,0.297722943,6.29E-06,4.52E-05,1.06E-05
0.551551408,0.426320247,0.956367412,0.291307488,6.29E-06,4.52E-05,1.06E-05
0.558678445,0.426320247,0.929317063,0.302553571,6.29E-06,4.52E-05,1.06E-05
0.566321555,0.426320247,0.917358176,0.306874644,6.29E-06,4.52E-05,1.06E-05
0.573448592,0.426320247,0.923312382,0.305715377,6.29E-06,4.52E-05,1.06E-05
0.579097218,0.426320247,0.938501817,0.298265239,6.29E-06,4.52E-05,1.06E-05
0.582506039,0.426320247,0.9375312,0.298305888,6.29E-06,4.52E-05,1.06E-05
0.584160628,0.426320247,0.933026159,0.300166804,6.27E-07,4.51E-05,1.05E-05
0.587569448,0.426320247,0.939026384,0.297902207,6.27E-07,4.51E-05,1.05E-05
0.593218075,0.426320247,0.936690409,0.300131148,6.27E-07,4.51E-05,1.05E-05
0.600345112,0.426320247,0.921346842,0.304919988,6.27E-07,4.51E-05,1.05E-05
0.607988222,0.426320247,0.92126173,0.306273064,6.27E-07,4.51E-05,1.05E-05
0.615115259,0.426320247,0.935686966,0.299712621,6.27E-07,4.51E-05,1.05E-05
0.620763885,0.426320247,0.929709123,0.301668455,6.27E-07,4.51E-05,1.05E-05
0.624172705,0.426320247,0.930228726,0.301662754,6.27E-07,4.51E-05,1.05E-05
0.625827295,0.426320247,0.934052645,0.300278018,8.89E-07,5.05E-05,1.37E-05
0.629236115,0.426320247,0.936537227,0.300364299,8.89E-07,5.05E-05,1.37E-05
0.634884741,0.425305134,0.930058135,0.301658052,8.89E-07,5.05E-05,1.37E-05
0.642011778,0.430638732,0.9180308,0.307012569,8.89E-07,5.05E-05,1.37E-05
0.649654888,0.425880412,0.92948741,0.302894083,8.89E-07,5.05E-05,1.37E-05
0.656781925,0.42191923,0.933413548,0.299989396,8.89E-07,5.05E-05,1.37E-05
0.662430552,0.422554777,0.928798732,0.30283313,8.89E-07,5.05E-05,1.37E-05
0.665839372,0.418609282,0.929234482,0.302668955,8.89E-07,5.05E-05,1.37E-05
0.667493961,0.41376519,0.933886457,0.300994552,1.28E-06,8.29E-05,2.62E-05
0.670902782,0.404429138,0.935392439,0.300119092,1.28E-06,8.29E-05,2.62E-05
0.676551408,0.383516608,0.922689335,0.304049262,1.28E-06,8.29E-05,2.62E-05
0.683678445,0.341478095,0.921949018,0.305991764,1.28E-06,8.29E-05,2.62E-05
0.691321555,0.29667347,0.928797206,0.301677128,1.28E-06,8.29E-05,2.62E-05
0.698448592,0.276065732,0.935634407,0.300779053,1.28E-06,8.29E-05,2.62E-05
0.704097218,0.271601609,0.929082709,0.302311968,1.28E-06,8.29E-05,2.62E-05
0.707506039,0.270911162,0.926183852,0.303694646,1.28E-06,8.29E-05,2.62E-05
0.709160628,0.265575291,0.928131862,0.303248694,1.30E-06,8.36E-05,2.63E-05
0.712569448,0.265575291,0.931479228,0.301020357,1.30E-06,8.36E-05,2.63E-05
0.718218075,0.265575291,0.933149949,0.302134196,1.30E-06,8.36E-05,2.63E-05
0.725345112,0.265575291,0.919132306,0.304520505,1.30E-06,8.36E-05,2.63E-05
0.732988222,0.265575291,0.922734893,0.305454316,1.30E-06,8.36E-05,2.63E-05
0.740115259,0.265575291,0.93149335,0.302055608,1.30E-06,8.36E-05,2.63E-05
0.745763885,0.265575291,0.931031567,0.301038823,1.30E-06,8.36E-05,2.63E-05
0.749172705,0.265575291,0.933713798,0.300137442,1.30E-06,8.36E-05,2.63E-05
0.750827295,0.265575291,0.931551042,0.300021118,2.95E-06,0.000233175,7.35E-05
0.754236115,0.265575291,0.926210003,0.303607422,2.95E-06,0.000233175,7.35E-05
0.759884741,0.265575291,0.929567439,0.302924439,2.95E-06,0.000233175,7.35E-05
0.767011778,0.265575291,0.931176362,0.301732254,2.95E-06,0.000233175,7.35E-05
0.774654888,0.265575291,0.922131558,0.305276818,2.95E-06,0.000233175,7.35E-05
0.781781925,0.265575291,0.919144289,0.303976851,2.95E-06,0.000233175,7.35E-05
0.787430552,0.265575291,0.932559915,0.303310658,2.95E-06,0.000233175,7.35E-05
0.790839372,0.265575291,0.93628851,0.300623796,2.95E-06,0.000233175,7.35E-05
0.792493961,0.265575291,0.930999517,0.303951726,7.84E-05,0.000821725,0.000268352
0.795902782,0.265575291,0.934727057,0.30249547,7.84E-05,0.000821725,0.000268352
0.801551408,0.265575291,0.92838544,0.299750023,7.84E-05,0.000821725,0.000268352
0.808678445,0.265575291,0.927124075,0.306588373,7.84E-05,0.000821725,0.000268352
0.816321555,0.265575291,0.931155606,0.298149513,7.84E-05,0.000821725,0.000268352
0.823448592,0.265575291,0.922269356,0.309532802,7.84E-05,0.000821725,0.000268352
0.829097218,0.265575291,0.926413308,0.299949098,7.84E-05,0.000821725,0.000268352
0.832506039,0.265575291,0.916699864,0.314760593,7.84E-05,0.000821725,0.000268352
0.834160628,0.265575291,0.914515995,0.308580574,7.82E-05,0.000817087,0.000267075
0.837569448,0.258519301,0.926650848,0.286938897,7.82E-05,0.000817087,0.000267075
0.843218075,0.273327253,0.955923183,0.318558061,7.82E-05,0.000817087,0.000267075
0.850345112,0.206654301,0.685871571,0.214879053,7.82E-05,0.000817087,0.000267075
0.857988222,0.116502896,-0.116140927,0.084701699,7.82E-05,0.000817087,0.000267075
0.865115259,0.131677629,0.06914332,0.110728796,7.82E-05,0.000817087,0.000267075
0.870763885,0.125,0.01281213,0.097522687,7.82E-05,0.000817087,0.000267075
0.874172705,0.125,-0.135977367,0.087990509,7.82E-05,0.000817087,0.000267075
0.875827295,0.125,0.015978549,0.105568144,3.62E-06,3.17E-05,1.06E-05
0.879236115,0.125,0.030193461,0.101898632,3.62E-06,3.17E-05,1.06E-05
0.884884741,0.125,-0.012613631,0.099178145,3.62E-06,3.17E-05,1.06E-05
0.892011778,0.125,0.006745554,0.100637735,3.62E-06,3.17E-05,1.06E-05
0.899654888,0.125,-0.004651791,0.099330207,3.62E-06,3.17E-05,1.06E-05
0.906781925,0.125,0.003872826,0.100771636,3.62E-06,3.17E-05,1.06E-05
0.912430552,0.125,-0.004497853,0.099157685,3.62E-06,3.17E-05,1.06E-05
0.915839372,0.125,-0.002032888,0.099962751,3.62E-06,3.17E-05,1.06E-05
0.917493961,0.125,0.011007361,0.101328305,1.64E-06,3.16E-05,1.04E-05
0.920902782,0.125,-0.002454673,0.099667805,1.64E-06,3.16E-05,1.04E-05
0.926551408,0.125,-0.000316321,0.100124968,1.64E-06,3.16E-05,1.04E-05
0.933678445,0.125,0.001276942,0.099849123,1.64E-06,3.16E-05,1.04E-05
0.941321555,0.125,-0.001082305,0.100092701,1.64E-06,3.16E-05,1.04E-05
0.948448592,0.125,0.001017806,0.099955871,1.64E-06,3.16E-05,1.04E-05
0.954097218,0.125,-0.001299377,0.099988346,1.64E-06,3.16E-05,1.04E-05
0.957506039,0.125,0.000478772,0.100191451,1.64E-06,3.16E-05,1.04E-05
0.959160628,0.125,0.000247624,0.100147915,1.60E-06,4.71E-06,1.77E-06
0.962569448,0.125,-0.001059857,0.099988472,1.60E-06,4.71E-06,1.77E-06
0.968218075,0.125,0.000878756,0.099953967,1.60E-06,4.71E-06,1.77E-06
0.975345112,0.125,-0.00036297,0.100011005,1.60E-06,4.71E-06,1.77E-06
0.982988222,0.125,0.000941755,0.099893538,1.60E-06,4.71E-06,1.77E-06
0.990115259,0.125,-0.00018804,0.100026059,1.60E-06,4.71E-06,1.77E-06
0.995763885,0.125,-0.000478603,0.100025776,1.60E-06,4.71E-06,1.77E-06
0.999172705,0.125,0,0.1,1.60E-06,4.71E-06,1.77E-06


==> figs/data/sod_p7_200dof_murho.csv <==
x,mu_rho
0.02,1.75e-07
0.06,1.86e-07
0.1,4.85e-07
0.14,4.88e-07
0.18,3.95e-07
0.22,6.95e-07
0.26,1.1e-06
0.30000000000000004,1.11e-06
0.33999999999999997,7.59e-07
0.38,5.65e-07
0.42000000000000004,2.73e-07
0.45999999999999996,6.39e-06
0.5,6.44e-06
0.54,6.29e-06
0.5800000000000001,6.27e-07
0.62,8.89e-07
0.66,1.28e-06
0.7,1.3e-06
0.74,2.95e-06
0.78,7.84e-05
0.8200000000000001,7.82e-05
0.86,3.62e-06
0.9,1.64e-06
0.94,1.6e-06


==> figs/data/sod_p7_200dof_rho.csv <==
x,rho
0.000827295,1.0
0.006054234319371727,0.9999982638870826
0.011281173638743456,1.0000003464955713
0.016508112958115183,0.9999954224758714
0.02173505227748691,0.9999989932843698
0.026961991596858637,1.0000013088370412
0.03218893091623037,0.9999993213934414
0.03741587023560209,0.9999787657380511
0.04264280955497382,1.00003569007298
0.04786974887434555,0.9999823439160759
0.053096688193717274,1.0000021271876876
0.058323627513089005,1.0000060684569558
0.06355056683246074,0.9999917682912745
0.06877750615183247,0.999997817520224
0.07400444547120419,1.000019781001008
0.07923138479057593,0.9999706597214966
0.08445832410994765,1.0000254869530523
0.08968526342931937,1.0000128476222356
0.09491220274869111,0.9999812476403243
0.10013914206806283,1.00001212140519
0.10536608138743456,0.9999996252947015
0.1105930207068063,0.999991980833729
0.11581996002617802,0.9999976963156535
0.12104689934554974,1.0000366049282354
0.12627383866492148,0.9999375464087473
0.1315007779842932,1.0000187527792819
0.13672771730366493,1.0000288716303103
0.14195465662303666,0.9999817509473014
0.14718159594240837,0.9999938143790181
0.1524085352617801,1.000001920310114
0.15763547458115185,1.0000051295626082
0.16286241390052356,1.0000056385877019
0.1680893532198953,0.9999694746578224
0.17331629253926703,0.9999815778254745
0.17854323185863874,1.0000445996626297
0.18377017117801048,1.000072053157325
0.18899711049738221,0.9999855031814147
0.19422404981675392,0.9999592343886364
0.19945098913612566,0.9999755415278374
0.2046779284554974,0.9999669002104788
0.2099048677748691,0.999971495935979
0.21513180709424085,0.9999674120771862
0.22035874641361258,0.9998387305616058
0.2255856857329843,0.9995447336570453
0.23081262505235603,0.9987823049497061
0.23603956437172777,0.9971102019899064
0.24126650369109948,0.9942816339055278
0.2464934430104712,0.9893907761494019
0.25172038232984295,0.9824536912485905
0.2569473216492147,0.9738677507565182
0.26217426096858637,0.9641908690411761
0.2674012002879581,0.9537137673732804
0.27262813960732984,0.9419177260516381
0.2778550789267016,0.9298100787420013
0.2830820182460733,0.9172897511905865
0.28830895756544506,0.9042204806101927
0.29353589688481674,0.8911004081821546
0.2987628362041885,0.8776125055575251
0.3039897755235602,0.8640984701634172
0.30921671484293195,0.8502427681089392
0.3144436541623037,0.8368045778037848
0.3196705934816754,0.82300109516903
0.3248975328010471,0.809079928894909
0.33012447212041884,0.795428409555143
0.3353514114397906,0.7818534741844161
0.3405783507591623,0.7679863843225949
0.34580529007853406,0.7542191976995686
0.35103222939790574,0.7407073943627229
0.3562591687172775,0.727136359097388
0.3614861080366492,0.7138084179541715
0.36671304735602095,0.7006225168657988
0.3719399866753927,0.6874508843071284
0.3771669259947644,0.6740801950904594
0.3823938653141361,0.6613921538046309
0.38762080463350784,0.6486238505993162
0.3928477439528796,0.6357356115748108
0.3980746832722513,0.6234113971069027
0.40330162259162305,0.6111666815315794
0.4085285619109948,0.5989420352218884
0.4137555012303665,0.5866801255639587
0.4189824405497382,0.5747985037685214
0.42420937986910995,0.5630809150697759
0.4294363191884817,0.5514728658323943
0.4346632585078534,0.5400437302247773
0.43989019782722516,0.5286489264615382
0.44511713714659684,0.5174168687424675
0.4503440764659686,0.5062197383007218
0.4555710157853403,0.49516936586358584
0.46079795510471205,0.4841628381245448
0.4660248944240838,0.47335885647441733
0.47125183374345553,0.46243196321236957
0.4764787730628272,0.45150937113132394
0.48170571238219895,0.44144626196140224
0.4869326517015707,0.4368164760259451
0.4921595910209424,0.4345565233459606
0.49738653034031416,0.4322087455483822
0.5026134696596859,0.426320247
0.5078404089790576,0.426320247
0.5130673482984294,0.426320247
0.518294287617801,0.426320247
0.5235212269371727,0.426320247
0.5287481662565445,0.426320247
0.5339751055759162,0.426320247
0.539202044895288,0.426320247
0.5444289842146597,0.426320247
0.5496559235340314,0.426320247
0.5548828628534032,0.426320247
0.5601098021727748,0.426320247
0.5653367414921466,0.426320247
0.5705636808115183,0.426320247
0.5757906201308901,0.426320247
0.5810175594502618,0.426320247
0.5862444987696335,0.426320247
0.5914714380890053,0.426320247
0.596698377408377,0.426320247
0.6019253167277487,0.426320247
0.6071522560471204,0.426320247
0.6123791953664921,0.426320247
0.6176061346858639,0.426320247
0.6228330740052356,0.426320247
0.6280600133246074,0.426320247
0.633286952643979,0.42559227209897227
0.6385138919633508,0.4280210497893843
0.6437408312827225,0.4295622868335371
0.6489677706020942,0.42630818609415844
0.654194709921466,0.42335719500554403
0.6594216492408377,0.42221623470965625
0.6646485885602095,0.41998753902377256
0.6698755278795812,0.4072425734621274
0.6751024671989528,0.38888092455594175
0.6803294065183246,0.36123225058378744
0.6855563458376963,0.330469664816453
0.6907832851570681,0.2998288581157505
0.6960102244764398,0.2831162410787711
0.7012371637958115,0.2738619168614454
0.7064641031151833,0.27112220315055147
0.7116910424345549,0.265575291
0.7169179817539267,0.265575291
0.7221449210732984,0.265575291
0.7273718603926702,0.265575291
0.7325987997120419,0.265575291
0.7378257390314136,0.265575291
0.7430526783507854,0.265575291
0.748279617670157,0.265575291
0.7535065569895288,0.265575291
0.7587334963089005,0.265575291
0.7639604356282722,0.265575291
0.769187374947644,0.265575291
0.7744143142670157,0.265575291
0.7796412535863875,0.265575291
0.7848681929057592,0.265575291
0.790095132225131,0.265575291
0.7953220715445026,0.265575291
0.8005490108638743,0.265575291
0.8057759501832461,0.265575291
0.8110028895026178,0.265575291
0.8162298288219896,0.265575291
0.8214567681413613,0.265575291
0.8266837074607329,0.265575291
0.8319106467801047,0.265575291
0.8371375860994764,0.2594132212572959
0.8423645254188482,0.27108966124056605
0.8475914647382199,0.2324144860123123
0.8528184040575916,0.17748152264574069
0.8580453433769634,0.11662451760011391
0.863272282696335,0.12775360372365552
0.8684992220157068,0.1276772137541311
0.8737261613350785,0.125
0.8789531006544503,0.125
0.884180039973822,0.125
0.8894069792931937,0.125
0.8946339186125655,0.125
0.8998608579319372,0.125
0.905087797251309,0.125
0.9103147365706806,0.125
0.9155416758900523,0.125
0.9207686152094241,0.125
0.9259955545287958,0.125
0.9312224938481676,0.125
0.9364494331675393,0.125
0.941676372486911,0.125
0.9469033118062827,0.125
0.9521302511256544,0.125
0.9573571904450262,0.125
0.9625841297643979,0.125
0.9678110690837697,0.125
0.9730380084031414,0.125
0.978264947722513,0.125
0.9834918870418848,0.125
0.9887188263612565,0.125
0.9939457656806283,0.125
0.999172705,0.125


==> figs/data/sod_p9_200dof.csv <==
x,rho,vel,p,mu_rho,mu_rhou,mu_rhoE
0.000652337,1,0,1,2.73E-07,1.90E-07,3.91E-07
0.003373416,0.999994342,-5.81E-06,0.999992109,2.73E-07,1.90E-07,3.91E-07
0.008014761,0.999990345,-6.38E-06,0.999986481,2.73E-07,1.90E-07,3.91E-07
0.014165115,1.000000586,-3.60E-06,1.000000815,2.73E-07,1.90E-07,3.91E-07
0.021278142,0.999989853,-9.50E-06,0.999985804,2.73E-07,1.90E-07,3.91E-07
0.028721858,0.999998423,-2.67E-06,0.999997775,2.73E-07,1.90E-07,3.91E-07
0.035834885,0.999992772,-9.50E-06,0.999989905,2.73E-07,1.90E-07,3.91E-07
0.041985239,0.999997494,-1.54E-06,0.999996454,2.73E-07,1.90E-07,3.91E-07
0.046626584,0.999993118,-1.29E-05,0.999990428,2.73E-07,1.90E-07,3.91E-07
0.049347663,0.999981581,1.02E-05,0.999974079,2.73E-07,1.90E-07,3.91E-07
0.050652337,0.999990675,2.09E-06,0.999986918,3.07E-07,4.63E-07,4.40E-07
0.053373416,1.000003334,-2.48E-05,1.000004755,3.07E-07,4.63E-07,4.40E-07
0.058014761,0.999998771,6.29E-06,0.999998209,3.07E-07,4.63E-07,4.40E-07
0.064165115,0.999989239,-5.93E-06,0.999984995,3.07E-07,4.63E-07,4.40E-07
0.071278142,1.00000652,-5.18E-06,1.000009067,3.07E-07,4.63E-07,4.40E-07
0.078721858,0.999984986,-2.82E-06,0.999979048,3.07E-07,4.63E-07,4.40E-07
0.085834885,1.000001257,-8.03E-06,1.000001676,3.07E-07,4.63E-07,4.40E-07
0.091985239,0.999994405,-2.08E-05,0.999992287,3.07E-07,4.63E-07,4.40E-07
0.096626584,0.999979293,1.41E-05,0.999970812,3.07E-07,4.63E-07,4.40E-07
0.099347663,0.999985924,-6.62E-06,0.999980641,3.07E-07,4.63E-07,4.40E-07
0.100652337,0.999988571,-1.19E-05,0.999984148,3.07E-07,1.31E-06,4.40E-07
0.103373416,1.000003713,-5.22E-06,1.000004954,3.07E-07,1.31E-06,4.40E-07
0.108014761,1.000002127,-2.66E-05,1.000003152,3.07E-07,1.31E-06,4.40E-07
0.114165115,0.999993107,5.50E-06,0.9999902,3.07E-07,1.31E-06,4.40E-07
0.121278142,0.999995346,-1.83E-05,0.999993633,3.07E-07,1.31E-06,4.40E-07
0.128721858,1.000007688,1.65E-05,1.000010597,3.07E-07,1.31E-06,4.40E-07
0.135834885,0.999978208,1.75E-05,0.999969701,3.07E-07,1.31E-06,4.40E-07
0.141985239,1.000030462,-2.37E-05,1.000042353,3.07E-07,1.31E-06,4.40E-07
0.146626584,1.000008628,-2.82E-05,1.000012586,3.07E-07,1.31E-06,4.40E-07
0.149347663,0.999986697,1.68E-05,0.99998038,3.07E-07,1.31E-06,4.40E-07
0.150652337,0.99997907,2.97E-05,0.999970529,4.84E-07,1.97E-06,6.90E-07
0.153373416,0.999958484,2.61E-05,0.999942435,4.84E-07,1.97E-06,6.90E-07
0.158014761,1.000009636,6.22E-06,1.000013015,4.84E-07,1.97E-06,6.90E-07
0.164165115,1.000036949,-7.22E-05,1.000052205,4.84E-07,1.97E-06,6.90E-07
0.171278142,1.000021752,-1.22E-05,1.000029917,4.84E-07,1.97E-06,6.90E-07
0.178721858,0.999946233,2.78E-05,0.999925379,4.84E-07,1.97E-06,6.90E-07
0.185834885,0.999980106,3.33E-05,0.999971272,4.84E-07,1.97E-06,6.90E-07
0.191985239,0.999982577,-1.04E-05,0.999976943,4.84E-07,1.97E-06,6.90E-07
0.196626584,1.000017076,1.00E-06,1.000021445,4.84E-07,1.97E-06,6.90E-07
0.199347663,1.000002294,-1.78E-05,1.000010171,4.84E-07,1.97E-06,6.90E-07
0.200652337,1.000007802,-1.98E-05,1.000007718,8.09E-07,3.54E-06,1.08E-06
0.203373416,1.000030353,-9.65E-06,1.000040686,8.09E-07,3.54E-06,1.08E-06
0.208014761,0.999972742,-9.37E-06,0.999964834,8.09E-07,3.54E-06,1.08E-06
0.214165115,0.999961393,8.10E-05,0.999941865,8.09E-07,3.54E-06,1.08E-06
0.221278142,0.999959893,6.08E-06,0.999949287,8.09E-07,3.54E-06,1.08E-06
0.228721858,0.999698412,0.000402723,0.999570354,8.09E-07,3.54E-06,1.08E-06
0.235834885,0.998127854,0.002168448,0.997390521,8.09E-07,3.54E-06,1.08E-06
0.241985239,0.994976708,0.006006681,0.992957082,8.09E-07,3.54E-06,1.08E-06
0.246626584,0.990748436,0.010929411,0.987104283,8.09E-07,3.54E-06,1.08E-06
0.249347663,0.987664896,0.014784464,0.98266822,8.09E-07,3.54E-06,1.08E-06
0.250652337,0.985817998,0.016850846,0.980270473,1.92E-06,5.58E-06,1.63E-06
0.253373416,0.981836268,0.021593493,0.97468867,1.92E-06,5.58E-06,1.63E-06
0.258014761,0.974133378,0.031027919,0.963916468,1.92E-06,5.58E-06,1.63E-06
0.264165115,0.962022209,0.045508497,0.947321214,1.92E-06,5.58E-06,1.63E-06
0.271278142,0.946613994,0.064736438,0.925948223,1.92E-06,5.58E-06,1.63E-06
0.278721858,0.928590097,0.086815364,0.901624544,1.92E-06,5.58E-06,1.63E-06
0.285834885,0.911149463,0.109348313,0.877650197,1.92E-06,5.58E-06,1.63E-06
0.291985239,0.895014826,0.129484662,0.856433688,1.92E-06,5.58E-06,1.63E-06
0.296626584,0.883424516,0.145207299,0.840388591,1.92E-06,5.58E-06,1.63E-06
0.299347663,0.875981728,0.1545072,0.830887332,1.92E-06,5.58E-06,1.63E-06
0.300652337,0.872436342,0.159023837,0.8263324,2.56E-06,6.84E-06,2.17E-06
0.303373416,0.865589475,0.168573049,0.816875281,2.56E-06,6.84E-06,2.17E-06
0.308014761,0.852946541,0.184986173,0.800542473,2.56E-06,6.84E-06,2.17E-06
0.314165115,0.836971671,0.207189262,0.779257062,2.56E-06,6.84E-06,2.17E-06
0.321278142,0.817711614,0.233132529,0.754630191,2.56E-06,6.84E-06,2.17E-06
0.328721858,0.798264879,0.260908029,0.729344037,2.56E-06,6.84E-06,2.17E-06
0.335834885,0.779277437,0.28776711,0.705311854,2.56E-06,6.84E-06,2.17E-06
0.341985239,0.763111389,0.311495905,0.684842894,2.56E-06,6.84E-06,2.17E-06
0.346626584,0.750792403,0.329358224,0.669651747,2.56E-06,6.84E-06,2.17E-06
0.349347663,0.743884706,0.340049831,0.660830238,2.56E-06,6.84E-06,2.17E-06
0.350652337,0.740650423,0.345146282,0.656629191,4.27E-06,1.45E-05,2.68E-06
0.353373416,0.733531678,0.355596564,0.647901669,4.27E-06,1.45E-05,2.68E-06
0.358014761,0.721532538,0.373936028,0.633192357,4.27E-06,1.45E-05,2.68E-06
0.364165115,0.70558776,0.398380236,0.613840225,4.27E-06,1.45E-05,2.68E-06
0.371278142,0.687875003,0.426857263,0.592079548,4.27E-06,1.45E-05,2.68E-06
0.378721858,0.669030049,0.456677395,0.569814743,4.27E-06,1.45E-05,2.68E-06
0.385834885,0.651886303,0.485550043,0.549205634,4.27E-06,1.45E-05,2.68E-06
0.391985239,0.636629147,0.510573009,0.531535079,4.27E-06,1.45E-05,2.68E-06
0.396626584,0.625914873,0.529660709,0.518740638,4.27E-06,1.45E-05,2.68E-06
0.399347663,0.619147596,0.540743036,0.511258306,4.27E-06,1.45E-05,2.68E-06
0.400652337,0.616072692,0.546000015,0.507726386,4.24E-06,1.44E-05,2.68E-06
0.403373416,0.610144255,0.557177437,0.500393875,4.24E-06,1.44E-05,2.68E-06
0.408014761,0.598709548,0.57637143,0.487851062,4.24E-06,1.44E-05,2.68E-06
0.414165115,0.584910295,0.601944627,0.471995131,4.24E-06,1.44E-05,2.68E-06
0.421278142,0.568681165,0.631538837,0.45364742,4.24E-06,1.44E-05,2.68E-06
0.428721858,0.552145095,0.66297994,0.435264445,4.24E-06,1.44E-05,2.68E-06
0.435834885,0.536054848,0.692976879,0.418008568,4.24E-06,1.44E-05,2.68E-06
0.441985239,0.523183727,0.719406291,0.403584536,4.24E-06,1.44E-05,2.68E-06
0.446626584,0.513367617,0.739375802,0.392869812,4.24E-06,1.44E-05,2.68E-06
0.449347663,0.507632406,0.750845054,0.38670119,4.24E-06,1.44E-05,2.68E-06
0.450652337,0.504660973,0.756442875,0.383708473,5.46E-06,2.07E-05,3.02E-06
0.453373416,0.498342526,0.76810062,0.377530279,5.46E-06,2.07E-05,3.02E-06
0.458014761,0.489203528,0.788268726,0.367697394,5.46E-06,2.07E-05,3.02E-06
0.464165115,0.476520539,0.815195119,0.354200743,5.46E-06,2.07E-05,3.02E-06
0.471278142,0.462174688,0.846647894,0.339166959,5.46E-06,2.07E-05,3.02E-06
0.478721858,0.446424853,0.881361679,0.32343478,5.46E-06,2.07E-05,3.02E-06
0.485834885,0.438360204,0.912947405,0.309132315,5.46E-06,2.07E-05,3.02E-06
0.491985239,0.430818487,0.940224825,0.297874481,5.46E-06,2.07E-05,3.02E-06
0.496626584,0.429057427,0.961963134,0.289066789,5.46E-06,2.07E-05,3.02E-06
0.499347663,0.42706363,0.962940682,0.288174224,5.46E-06,2.07E-05,3.02E-06
0.500652337,0.426324807,0.940640902,0.297370888,1.28E-05,4.08E-05,1.49E-05
0.503373416,0.426324807,0.954378405,0.291418417,1.28E-05,4.08E-05,1.49E-05
0.508014761,0.426324807,1.050821127,0.254743847,1.28E-05,4.08E-05,1.49E-05
0.514165115,0.426324807,0.980363683,0.281252538,1.28E-05,4.08E-05,1.49E-05
0.521278142,0.426324807,0.922303271,0.305216842,1.28E-05,4.08E-05,1.49E-05
0.528721858,0.426324807,0.947521989,0.294937472,1.28E-05,4.08E-05,1.49E-05
0.535834885,0.426324807,0.896995479,0.316035525,1.28E-05,4.08E-05,1.49E-05
0.541985239,0.426324807,0.929109692,0.302795211,1.28E-05,4.08E-05,1.49E-05
0.546626584,0.426324807,0.923182303,0.304937805,1.28E-05,4.08E-05,1.49E-05
0.549347663,0.426324807,0.935822744,0.299222801,1.28E-05,4.08E-05,1.49E-05
0.550652337,0.426324807,0.945774208,0.295057498,1.28E-05,4.10E-05,1.48E-05
0.553373416,0.426324807,0.93599487,0.299210875,1.28E-05,4.10E-05,1.48E-05
0.558014761,0.426324807,0.950726375,0.293998907,1.28E-05,4.10E-05,1.48E-05
0.564165115,0.426324807,0.93722933,0.298627869,1.28E-05,4.10E-05,1.48E-05
0.571278142,0.426324807,0.946381578,0.295308577,1.28E-05,4.10E-05,1.48E-05
0.578721858,0.426324807,0.913901773,0.309031442,1.28E-05,4.10E-05,1.48E-05
0.585834885,0.426324807,0.925107994,0.304012734,1.28E-05,4.10E-05,1.48E-05
0.591985239,0.426324807,0.921784178,0.305595986,1.28E-05,4.10E-05,1.48E-05
0.596626584,0.426324807,0.937013366,0.299389101,1.28E-05,4.10E-05,1.48E-05
0.599347663,0.426324807,0.940343466,0.297765667,1.28E-05,4.10E-05,1.48E-05
0.600652337,0.426324807,0.933951072,0.300303059,7.16E-06,3.97E-05,1.01E-05
0.603373416,0.426324807,0.940031543,0.297754223,7.16E-06,3.97E-05,1.01E-05
0.608014761,0.426324807,0.929217437,0.302097346,7.16E-06,3.97E-05,1.01E-05
0.614165115,0.426324807,0.936836414,0.299463042,7.16E-06,3.97E-05,1.01E-05
0.621278142,0.426324807,0.924746028,0.304177687,7.16E-06,3.97E-05,1.01E-05
0.628721858,0.426324807,0.920429099,0.306292543,7.16E-06,3.97E-05,1.01E-05
0.635834885,0.426324807,0.929344992,0.30218995,7.16E-06,3.97E-05,1.01E-05
0.641985239,0.426324807,0.932080267,0.300959341,7.16E-06,3.97E-05,1.01E-05
0.646626584,0.426324807,0.930123165,0.302830995,7.16E-06,3.97E-05,1.01E-05
0.649347663,0.426324807,0.930194763,0.302037358,7.16E-06,3.97E-05,1.01E-05
0.650652337,0.426324807,0.932920927,0.300703107,1.11E-05,8.91E-05,3.12E-05
0.653373416,0.426324807,0.928679344,0.301881225,1.11E-05,8.91E-05,3.12E-05
0.658014761,0.423835183,0.930233571,0.301891924,1.11E-05,8.91E-05,3.12E-05
0.664165115,0.419164174,0.932974348,0.301496959,1.11E-05,8.91E-05,3.12E-05
0.671278142,0.406942268,0.920377303,0.304895124,1.11E-05,8.91E-05,3.12E-05
0.678721858,0.372260304,0.92595329,0.304628698,1.11E-05,8.91E-05,3.12E-05
0.685834885,0.325144015,0.930437358,0.300979671,1.11E-05,8.91E-05,3.12E-05
0.691985239,0.294500738,0.931443557,0.301762619,1.11E-05,8.91E-05,3.12E-05
0.696626584,0.28120697,0.931330298,0.302125212,1.11E-05,8.91E-05,3.12E-05
0.699347663,0.276001771,0.929882371,0.302711769,1.11E-05,8.91E-05,3.12E-05
0.700652337,0.273874424,0.930650724,0.302294693,1.12E-05,8.94E-05,3.11E-05
0.703373416,0.270960658,0.928843483,0.301616406,1.12E-05,8.94E-05,3.11E-05
0.708014761,0.268625185,0.927878089,0.303239139,1.12E-05,8.94E-05,3.11E-05
0.714165115,0.266385714,0.92941213,0.301776407,1.12E-05,8.94E-05,3.11E-05
0.721278142,0.267856433,0.929946797,0.303261725,1.12E-05,8.94E-05,3.11E-05
0.728721858,0.265577628,0.91907297,0.304741571,1.12E-05,8.94E-05,3.11E-05
0.735834885,0.265577628,0.927395374,0.304136581,1.12E-05,8.94E-05,3.11E-05
0.741985239,0.265577628,0.930128592,0.302192631,1.12E-05,8.94E-05,3.11E-05
0.746626584,0.265577628,0.929186353,0.301613042,1.12E-05,8.94E-05,3.11E-05
0.749347663,0.265577628,0.931420659,0.301718954,1.12E-05,8.94E-05,3.11E-05
0.750652337,0.265577628,0.929580951,0.30217995,3.25E-05,0.000226911,8.83E-05
0.753373416,0.265577628,0.931194267,0.303059803,3.25E-05,0.000226911,8.83E-05
0.758014761,0.265577628,0.928490944,0.301852164,3.25E-05,0.000226911,8.83E-05
0.764165115,0.265577628,0.92865405,0.303221004,3.25E-05,0.000226911,8.83E-05
0.771278142,0.265577628,0.928057298,0.302936759,3.25E-05,0.000226911,8.83E-05
0.778721858,0.265577628,0.928433942,0.302361306,3.25E-05,0.000226911,8.83E-05
0.785834885,0.265577628,0.925926406,0.304876662,3.25E-05,0.000226911,8.83E-05
0.791985239,0.265577628,0.914587872,0.302828692,3.25E-05,0.000226911,8.83E-05
0.796626584,0.265577628,0.936135111,0.302369435,3.25E-05,0.000226911,8.83E-05
0.799347663,0.265577628,0.932432557,0.304600072,3.25E-05,0.000226911,8.83E-05
0.800652337,0.265577628,0.92763557,0.304881513,0.000183928,0.00131052,0.000363259
0.803373416,0.265577628,0.930583536,0.300010834,0.000183928,0.00131052,0.000363259
0.808014761,0.265577628,0.924663261,0.301192555,0.000183928,0.00131052,0.000363259
0.814165115,0.265577628,0.93097584,0.303993928,0.000183928,0.00131052,0.000363259
0.821278142,0.265577628,0.922713156,0.299564867,0.000183928,0.00131052,0.000363259
0.828721858,0.265577628,0.934914444,0.307409943,0.000183928,0.00131052,0.000363259
0.835834885,0.265577628,0.910768073,0.295879081,0.000183928,0.00131052,0.000363259
0.841985239,0.265577628,0.932190534,0.306766403,0.000183928,0.00131052,0.000363259
0.846626584,0.277789677,0.965537207,0.314956475,0.000183928,0.00131052,0.000363259
0.849347663,0.244667585,0.864155874,0.267403077,0.000183928,0.00131052,0.000363259
0.850652337,0.191151681,0.623906504,0.196575718,0.000189681,0.001355264,0.00037968
0.853373416,0.127492957,0.04192052,0.102118981,0.000189681,0.001355264,0.00037968
0.858014761,0.11564151,0.059201758,0.107236837,0.000189681,0.001355264,0.00037968
0.864165115,0.124743785,-0.015249915,0.098537589,0.000189681,0.001355264,0.00037968
0.871278142,0.125557154,0.015293352,0.101513396,0.000189681,0.001355264,0.00037968
0.878721858,0.125411281,-0.003995221,0.099841341,0.000189681,0.001355264,0.00037968
0.885834885,0.125,-0.001724018,0.099460098,0.000189681,0.001355264,0.00037968
0.891985239,0.125,0.012119199,0.102077784,0.000189681,0.001355264,0.00037968
0.896626584,0.125,-0.030806646,0.094817632,0.000189681,0.001355264,0.00037968
0.899347663,0.125,0.026798945,0.104678673,0.000189681,0.001355264,0.00037968
0.900652337,0.125,0.029464927,0.105934589,1.64E-06,5.58E-05,1.68E-06
0.903373416,0.125,-0.008840416,0.098293439,1.64E-06,5.58E-05,1.68E-06
0.908014761,0.125,-0.002094298,0.099741507,1.64E-06,5.58E-05,1.68E-06
0.914165115,0.125,0.002764781,0.100417148,1.64E-06,5.58E-05,1.68E-06
0.921278142,0.125,-0.002217036,0.099658871,1.64E-06,5.58E-05,1.68E-06
0.928721858,0.125,0.001970009,0.100288252,1.64E-06,5.58E-05,1.68E-06
0.935834885,0.125,-0.001933475,0.09974328,1.64E-06,5.58E-05,1.68E-06
0.941985239,0.125,0.001890268,0.100233691,1.64E-06,5.58E-05,1.68E-06
0.946626584,0.125,-0.000860573,0.099778217,1.64E-06,5.58E-05,1.68E-06
0.949347663,0.125,-0.002599002,0.100106465,1.64E-06,5.58E-05,1.68E-06
0.950652337,0.125,0.001423673,0.100374922,1.55E-06,1.26E-05,1.55E-06
0.953373416,0.125,0.000189521,0.099781054,1.55E-06,1.26E-05,1.55E-06
0.958014761,0.125,9.33E-05,0.100091754,1.55E-06,1.26E-05,1.55E-06
0.964165115,0.125,2.44E-05,0.099957793,1.55E-06,1.26E-05,1.55E-06
0.971278142,0.125,-8.51E-05,0.100015488,1.55E-06,1.26E-05,1.55E-06
0.978721858,0.125,0.000157139,0.099996951,1.55E-06,1.26E-05,1.55E-06
0.985834885,0.125,-0.000289152,0.099997347,1.55E-06,1.26E-05,1.55E-06
0.991985239,0.125,0.000208254,0.100047011,1.55E-06,1.26E-05,1.55E-06
0.996626584,0.125,-0.000275445,0.099956734,1.55E-06,1.26E-05,1.55E-06
0.999347663,0.125,0,0.1,1.55E-06,1.26E-05,1.55E-06


==> figs/data/sod_p9_200dof_murho.csv <==
x,mu_rho
0.025,2.73e-07
0.07500000000000001,3.07e-07
0.125,3.07e-07
0.17500000000000002,4.84e-07
0.225,8.09e-07
0.275,1.92e-06
0.32500000000000007,2.56e-06
0.375,4.27e-06
0.42500000000000004,4.24e-06
0.475,5.46e-06
0.525,1.28e-06
0.5750000000000001,1.28e-06
0.625,7.16e-06
0.675,1.11e-05
0.7250000000000001,1.12e-06
0.775,3.25e-05
0.8250000000000001,0.000183928
0.875,0.000189681
0.925,1.64e-06
0.9750000000000001,1.55e-06


==> figs/data/sod_p9_200dof_rho.csv <==
x,rho
0.000652337,1.0
0.0056709064773869345,0.999992363463727
0.010689475954773868,0.9999947986876824
0.015708045432160804,0.9999982578389613
0.020726614909547737,0.9999906852111334
0.025745184386934673,0.999994995935767
0.030763753864321605,0.9999968007998411
0.03578232334170854,0.9999928137580211
0.04080089281909548,0.999996584705565
0.04581946229648241,0.9999938789786764
0.05083803177386935,0.999991538888973
0.05585660125125628,1.0000008927304325
0.060875170728643214,0.9999943378526506
0.06589374020603014,0.9999934386708553
0.07091230968341708,1.0000056312154835
0.07593087916080402,0.9999930600504235
0.08094944863819095,0.9999900815981573
0.08596801811557789,1.000001108678764
0.09098658759296482,0.9999955175797705
0.09600515707035176,0.9999813163367183
0.1010237265477387,0.9999906376730117
0.10604229602512562,1.0000028010135564
0.11106086550251255,0.9999976596372087
0.11607943497989949,0.9999937095792444
0.12109800445728643,0.9999952892972828
0.12611657393467335,1.0000033683274152
0.13113514341206028,0.9999976861183894
0.13615371288944722,0.999980916792459
0.14117228236683416,1.0000235550421388
0.1461908518442211,1.0000106777885611
0.15120942132160803,0.9999748554447281
0.15622799079899496,0.9999899441069556
0.1612465602763819,1.0000239880411403
0.16626512975376884,1.000032462313219
0.17128369923115577,1.0000216956200227
0.1763022687085427,0.9999707805463736
0.18132083818592964,0.9999586096233192
0.18633940766331658,0.9999803086997959
0.19135797714070352,0.9999823249878306
0.19637654661809045,1.000015217478464
0.2013951160954774,1.0000139577975282
0.2064136855728643,0.9999926154540166
0.21143225505025123,0.9999664358361635
0.21645082452763817,0.9999609109880111
0.2214693940050251,0.9999531747472448
0.22648796348241204,0.9997768836897251
0.23150653295979898,0.99908355512746
0.2365251024371859,0.9977742197349937
0.24154367191457285,0.9952029457669603
0.24656224139195979,0.9908070522088755
0.2515808108693467,0.9844593706834855
0.25659938034673363,0.9764823784471202
0.26161794982412057,0.9670380418961212
0.2666365193015075,0.9566686613711842
0.27165508877889444,0.9457012711184076
0.2766736582562814,0.9335495206556326
0.2816922277336683,0.9213069626368678
0.28671079721105525,0.9088516236286006
0.2917293666884422,0.8956860730315265
0.2967479361658291,0.8830925894210191
0.30176650564321605,0.8696328348193298
0.306785075120603,0.8562961815490109
0.3118036445979899,0.8431053313845825
0.31682221407537686,0.8297770013261178
0.3218407835527638,0.8162417109063589
0.32685935303015073,0.803130679976937
0.33187792250753767,0.7898401124716106
0.3368964919849246,0.7764870302241581
0.34191506146231154,0.7632958488608134
0.3469336309396985,0.7500129374923047
0.3519522004170854,0.737249788104409
0.35697076989447235,0.7242315391373817
0.3619893393718593,0.7112284530997003
0.3670079088492462,0.6985086758558243
0.37202647832663316,0.6859804702623282
0.3770450478040201,0.6732751613887548
0.38206361728140703,0.6609757744536522
0.38708218675879397,0.6487921270366337
0.3921007562361809,0.6363624822034453
0.39711932571356784,0.6246894327738367
0.4021378951909548,0.6128360942588432
0.40715646466834166,0.6008241003704202
0.4121750341457286,0.5893753435481888
0.4171936036231155,0.5780004750923766
0.42221217310050246,0.5666062331165045
0.4272307425778894,0.555457578845179
0.43224931205527634,0.5441657063331852
0.43726788153266327,0.5330559520397855
0.4422864510100502,0.5225466853183379
0.44730502048743714,0.5119376782126474
0.4523235899648241,0.500780261237558
0.457342159442211,0.4905279079569802
0.46236072891959795,0.48024146446372007
0.4673792983969849,0.4700380392007136
0.4723978678743718,0.4598055087128554
0.47741643735175876,0.44918693578437713
0.4824350068291457,0.442214937588204
0.48745357630653263,0.4363753244720526
0.49247214578391957,0.43063374053946124
0.4974907152613065,0.4284242582032105
0.5025092847386934,0.426324807
0.5075278542160804,0.426324807
0.5125464236934673,0.426324807
0.5175649931708542,0.426324807
0.5225835626482411,0.426324807
0.5276021321256281,0.426324807
0.532620701603015,0.426324807
0.537639271080402,0.426324807
0.5426578405577889,0.426324807
0.5476764100351759,0.426324807
0.5526949795125627,0.426324807
0.5577135489899497,0.426324807
0.5627321184673366,0.426324807
0.5677506879447236,0.426324807
0.5727692574221105,0.426324807
0.5777878268994975,0.426324807
0.5828063963768844,0.426324807
0.5878249658542714,0.426324807
0.5928435353316582,0.426324807
0.5978621048090452,0.426324807
0.6028806742864321,0.426324807
0.6078992437638191,0.426324807
0.612917813241206,0.426324807
0.617936382718593,0.426324807
0.6229549521959798,0.426324807
0.6279735216733668,0.426324807
0.6329920911507537,0.426324807
0.6380106606281407,0.426324807
0.6430292301055276,0.426324807
0.6480477995829145,0.426324807
0.6530663690603015,0.426324807
0.6580849385376883,0.42378188526947264
0.6631035080150753,0.41997043259601674
0.6681220774924622,0.4123651524823818
0.6731406469698492,0.3982644341984241
0.6781592164472361,0.374881778822234
0.6831777859246231,0.34274448916340344
0.68819635540201,0.31337831961789797
0.693214924879397,0.290978664378328
0.6982334943567838,0.27813308343433213
0.7032520638341708,0.271090603442532
0.7082706333115577,0.26853201660328063
0.7132892027889447,0.2667046517384138
0.7183077722663316,0.26724226701914106
0.7233263417437186,0.26722940104217346
0.7283449112211055,0.2656930257669861
0.7333634806984924,0.265577628
0.7383820501758793,0.265577628
0.7434006196532663,0.265577628
0.7484191891306532,0.265577628
0.7534377586080402,0.265577628
0.7584563280854271,0.265577628
0.7634748975628141,0.265577628
0.7684934670402009,0.265577628
0.7735120365175879,0.265577628
0.7785306059949748,0.265577628
0.7835491754723618,0.265577628
0.7885677449497487,0.265577628
0.7935863144271357,0.265577628
0.7986048839045226,0.265577628
0.8036234533819095,0.265577628
0.8086420228592964,0.265577628
0.8136605923366833,0.265577628
0.8186791618140703,0.265577628
0.8236977312914572,0.265577628
0.8287163007688442,0.265577628
0.833734870246231,0.265577628
0.838753439723618,0.265577628
0.8437720092010049,0.270278878444949
0.8487905786783919,0.2514486443342053
0.8538091481557788,0.12638033629406073
0.8588277176331658,0.11684465291472482
0.8638462871105527,0.12427193262736916
0.8688648565879397,0.1252811967257872
0.8738834260653265,0.12550609877402666
0.8789019955427135,0.1254008653009306
0.8839205650201004,0.1251106875364951
0.8889391344974874,0.125
0.8939577039748743,0.125
0.8989762734522613,0.125
0.9039948429296482,0.125
0.9090134124070351,0.125
0.914031981884422,0.125
0.919050551361809,0.125
0.9240691208391959,0.125
0.9290876903165829,0.125
0.9341062597939698,0.125
0.9391248292713568,0.125
0.9441433987487436,0.125
0.9491619682261306,0.125
0.9541805377035175,0.125
0.9591991071809045,0.125
0.9642176766582914,0.125
0.9692362461356783,0.125
0.9742548156130653,0.125
0.9792733850904521,0.125
0.9842919545678391,0.125
0.989310524045226,0.125
0.994329093522613,0.125
0.999347663,0.125

